VulLibGen: Generating Names of Vulnerability-Affected Packages via a Large Language Model

Security practitioners maintain vulnerability reports (e.g., GitHub Advisory) to help developers mitigate security risks. An important task for these databases is automatically extracting structured information mentioned in the report, e.g., the affected software packages, to accelerate the defense of the vulnerability ecosystem. However, it is challenging for existing work on affected package identification to achieve a high accuracy. One reason is that all existing work focuses on relatively smaller models, thus they cannot harness the knowledge and semantic capabilities of large language models. To address this limitation, we propose VulLibGen, the first method to use LLM for affected package identification. In contrast to existing work, VulLibGen proposes the novel idea to directly generate the affected package. To improve the accuracy, VulLibGen employs supervised fine-tuning (SFT), retrieval augmented generation (RAG) and a local search algorithm. The local search algorithm is a novel postprocessing algorithm we introduce for reducing the hallucination of the generated packages. Our evaluation results show that VulLibGen has an average accuracy of 0.806 for identifying vulnerable packages in the four most popular ecosystems in GitHub Advisory (Java, JS, Python, Go) while the best average accuracy in previous work is 0.721. Additionally, VulLibGen has high value to security practice: we submitted 60 <vulnerability, affected package> pairs to GitHub Advisory (covers four ecosystems). 34 of them have been accepted and merged and 20 are pending approval. Our code and dataset can be found in the attachments.

==> temp/go_rerank_1.json <==
{"train": [["GHSA-24m5-r6hv-ccgp", "go:github.com/cilium/cilium"], ["GHSA-7mp6-929p-pqhj", "go:github.com/schollz/croc"], ["GHSA-m9xq-6h2j-65r2", "go:github.com/gomarkdown/markdown"], ["GHSA-86c6-3g63-5w64", "go:github.com/hashicorp/vault"], ["GHSA-fwr2-64vr-xv9m", "go:github.com/argoproj/argo-cd"], ["GHSA-j2gj-g3p9-7mrr", "go:github.com/usememos/memos"], ["GHSA-hp56-xvf4-g6wr", "go:github.com/schollz/croc"], ["GHSA-7g3v-4ggr-xvjf", "go:github.com/schollz/croc"], ["GHSA-x4hh-vjm7-g2jv", "go:github.com/contribsys/faktory"], ["GHSA-g687-f2gx-6wm8", "go:github.com/argoproj/argo-cd/v2"], ["GHSA-6xv5-86q9-7xr8", "go:github.com/cyphar/filepath-securejoin"], ["GHSA-p45j-vfv5-wprq", "go:github.com/rancher/rke2"], ["GHSA-rp65-jpc7-8h8p", "go:github.com/mattermost/mattermost"], ["GHSA-r5hm-mp3j-285g", "go:github.com/sagernet/sing-box"], ["GHSA-2g7r-9xq5-c6hv", "go:github.com/usememos/memos"], ["GHSA-92hx-3mh6-hc49", "go:k8s.io/apiserver"], ["GHSA-vpjc-4jcv-jc29", "go:github.com/nats-io/nats-server"], ["GHSA-m4hf-6vgr-75r2", "go:github.com/k3s-io/k3s"], ["GHSA-w23q-4hw3-2pp6", "go:github.com/minio/minio"], ["GHSA-6f4m-j56w-55c3", "go:github.com/kiali/kiali"], ["GHSA-4xp2-w642-7mcx", "go:github.com/cilium/cilium"], ["GHSA-96gq-6ch5-mm54", "go:github.com/usememos/memos"], ["GHSA-pj2h-85jq-g5vg", "go:github.com/answerdev/answer"], ["GHSA-ppjg-v974-84cm", "go:github.com/evmos/evmos"], ["GHSA-5j6p-59cj-j6cp", "go:github.com/usememos/memos"], ["GHSA-vfw5-hrgq-h5wf", "go:golang.org/x/net"], ["GHSA-5crw-6j7v-xc72", "go:github.com/turt2live/matrix-media-repo"], ["GHSA-364c-vvqx-446c", "go:github.com/schollz/croc"], ["GHSA-h24c-6p6p-m3vx", "go:github.com/keep-network/keep-ecdsa"], ["GHSA-2pxw-r47w-4p8c", "go:github.com/evmos/evmos"], ["GHSA-3q5p-3558-364f", "go:github.com/gofiber/fiber"], ["GHSA-v84f-6r39-cpfc", "go:github.com/hashicorp/vault"], ["GHSA-9hwp-cj7m-wjw4", "go:github.com/mattermost/mattermost"], ["GHSA-23px-mw2p-46qm", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-6jqw-jwf5-rp8h", "go:github.com/argoproj/argo-cd"], ["GHSA-h626-pv66-hhm7", "go:github.com/hashicorp/terraform"], ["GHSA-gj2r-phwg-6rww", "go:github.com/cilium/cilium"], ["GHSA-2hm9-h873-pgqh", "go:github.com/openfga/openfga"], ["GHSA-h8wh-f7gw-fwpr", "go:github.com/mattermost/mattermost"], ["GHSA-9xfq-8j3r-xp5g", "go:github.com/consensys/gnark"], ["GHSA-33r7-wjfc-7w98", "go:github.com/mattermost/mattermost"], ["GHSA-ppjh-xp5v-46wc", "go:github.com/schollz/croc"], ["GHSA-h69v-mvh9-hfrq", "go:github.com/mattermost/mattermost"], ["GHSA-8c8w-f7wp-2jr2", "go:github.com/schollz/croc"], ["GHSA-hq58-p9mv-338c", "go:github.com/cometbft/cometbft"], ["GHSA-c37r-v8jx-7cv2", "go:github.com/mattermost/mattermost"], ["GHSA-jjr7-372r-cx7x", "go:github.com/mattermost/mattermost"], ["GHSA-xvq6-h898-wcj8", "go:github.com/mattermost/mattermost"], ["GHSA-jj46-9cgh-qmfx", "go:github.com/mattermost/mattermost"], ["GHSA-3f2q-6294-fmq5", "go:github.com/whilp/git-urls"], ["GHSA-r67m-mf7v-qp7j", "go:github.com/mattermost/mattermost"], ["GHSA-j4c3-3h73-74m9", "go:github.com/mattermost/mattermost"], ["GHSA-qmvj-4qr9-v547", "go:knative.dev/serving"], ["GHSA-r2xv-vpr2-42m9", "go:github.com/slsa-framework/slsa-verifier"], ["GHSA-3hfq-cx9j-923w", "go:github.com/kyverno/kyverno"], ["GHSA-7h8m-vrxx-vr4m", "go:github.com/zitadel/zitadel"], ["GHSA-p5pr-vm3j-jxxf", "go:github.com/mattermost/mattermost"], ["GHSA-r6cc-7wj7-gfx2", "go:github.com/kubernetes-csi/csi-proxy"], ["GHSA-6944-6pmv-6mp2", "go:github.com/free5gc/free5gc"], ["GHSA-q27h-hw2v-x5jm", "go:github.com/free5gc/free5gc"], ["GHSA-vfp6-jrw2-99g9", "go:github.com/sigstore/cosign"], ["GHSA-85jj-c9jr-9jhx", "go:github.com/mattermost/mattermost"], ["GHSA-xvrc-2wvh-49vc", "go:github.com/sigstore/rekor"], ["GHSA-3487-3j7c-7gwj", "go:github.com/mattermost/mattermost"], ["GHSA-392h-r46j-q24p", "go:github.com/owncast/owncast"], ["GHSA-6758-979h-249x", "go:github.com/projectcapsule/capsule-proxy"], ["GHSA-xwh9-gc39-5298", "go:github.com/go-resty/resty/v2"], ["GHSA-5r5h-q934-cccp", "go:github.com/projectcalico/calico"], ["GHSA-2c7c-3mj9-8fqh", "go:github.com/square/go-jose"], ["GHSA-wp76-cf2j-rqq7", "go:github.com/juanfont/headscale"], ["GHSA-jcgv-3pfq-j4hr", "go:github.com/mattermost/mattermost"], ["GHSA-8pgv-569h-w5rw", "go:google.golang.org/grpc"], ["GHSA-w496-f5qq-m58j", "go:github.com/mattermost/mattermost"], ["GHSA-rjjm-x32p-m3f7", "go:github.com/consensys/gnark"], ["GHSA-2wmj-46rj-qm2w", "go:github.com/zitadel/zitadel"], ["GHSA-4ghx-8jw8-p76q", "go:github.com/mattermost/mattermost"], ["GHSA-4qhc-v8r6-8vwm", "go:github.com/hashicorp/vault"], ["GHSA-v9w2-543f-h69m", "go:github.com/hyperledger/fabric"], ["GHSA-9jjc-grg5-67gj", "go:github.com/layer5io/meshery"], ["GHSA-fpvw-6m5v-hqfp", "go:github.com/go-yaml/yaml"], ["GHSA-hq6q-c2x6-hmch", "go:k8s.io/kubernetes"], ["GHSA-876p-8259-xjgg", "go:github.com/libp2p/go-libp2p"], ["GHSA-v9vc-7x69-c2x8", "go:github.com/answerdev/answer"], ["GHSA-ch6w-mc6c-g65g", "go:github.com/weaviate/weaviate"], ["GHSA-pv7q-v9mv-9mh5", "go:github.com/traefik/traefik/api"], ["GHSA-85cf-gj29-f555", "go:github.com/1Panel-dev/1Panel"], ["GHSA-826j-8wp2-4x6q", "go:github.com/gravitl/netmaker"], ["GHSA-3r32-cp7v-5wq4", "go:github.com/ansible-semaphore/semaphore"], ["GHSA-xvhg-w6qc-m3qq", "go:go.temporal.io/server"], ["GHSA-9rww-66w7-7vjx", "go:github.com/mattermost/mattermost"], ["GHSA-jcf2-mxr2-gmqp", "go:github.com/openfga/openfga"], ["GHSA-j3p8-6mrq-6g7h", "go:golang.org/x/image"], ["GHSA-9phh-r37v-34wh", "go:github.com/treeverse/lakefs"], ["GHSA-hf7j-xj3w-87g4", "go:code.vegaprotocol.io/vega"], ["GHSA-52h8-c876-989c", "go:github.com/answerdev/answer"], ["GHSA-8697-479h-5mfp", "go:github.com/weaviate/weaviate"], ["GHSA-6xjj-v76v-fwpj", "go:github.com/mattermost/mattermost"], ["GHSA-65rp-cv85-263x", "go:go.etcd.io/etcd"], ["GHSA-g3v6-r8p9-wxg9", "go:github.com/mattermost/mattermost"], ["GHSA-ggcf-hwxp-rc77", "go:github.com/answerdev/answer"], ["GHSA-2xx4-jj5v-6mff", "go:github.com/projectdiscovery/nuclei"], ["GHSA-gcq9-qqwx-rgj3", "go:github.com/libp2p/go-libp2p"], ["GHSA-256m-j5qw-38f4", "go:github.com/gravitl/netmaker"], ["GHSA-4gcf-5m39-98mc", "go:github.com/gogits/gogs"], ["GHSA-9v3w-w2jh-4hff", "go:github.com/hashicorp/vault"], ["GHSA-c8xw-vjgf-94hr", "go:github.com/argoproj/argo-cd"], ["GHSA-2wrh-6pvc-2jm9", "go:golang.org/x/text"], ["GHSA-x92r-3vfx-4cv3", "go:golang.org/x/image"], ["GHSA-j63x-f657-2m9g", "go:github.com/answerdev/answer"], ["GHSA-8c37-7qx3-4c4p", "go:github.com/supranational/blst"], ["GHSA-p267-jjfq-pphf", "go:github.com/mattermost/mattermost"], ["GHSA-v86x-5fm3-5p7j", "go:github.com/prometheus/alertmanager"], ["GHSA-rq5c-hvw6-8pr7", "go:github.com/google/exposure-notifications-server"], ["GHSA-8j3v-68w3-3848", "go:code.gitea.io/gitea"], ["GHSA-8x8h-hcq8-jwwx", "go:github.com/gravitl/netmaker"], ["GHSA-wmg5-g953-qqfw", "go:github.com/hashicorp/vault"], ["GHSA-4fgv-8448-gf82", "go:github.com/zinclabs/zinc"], ["GHSA-mvj3-qrqh-cjvr", "go:github.com/evanphx/json-patch"], ["GHSA-cf6v-9j57-v6r6", "go:code.gitea.io/gitea"], ["GHSA-p9xf-74xh-mhw5", "go:github.com/1Panel-dev/1Panel"], ["GHSA-2w8w-qhg4-f78j", "go:github.com/jaegertracing/jaeger"], ["GHSA-7j6x-42mm-p7jm", "go:github.com/zinclabs/zinc"], ["GHSA-9mh8-9j64-443f", "go:github.com/hashicorp/vault"], ["GHSA-9vrm-v9xv-x3xr", "go:github.com/hashicorp/boundary"], ["GHSA-j494-7x2v-vvvp", "go:github.com/lima-vm/lima"], ["GHSA-87f6-8gr7-pc6h", "go:github.com/KubeOperator/kubepi"], ["GHSA-59m6-82qm-vqgj", "go:github.com/dapr/dapr"], ["GHSA-vjh7-5r6x-xh6g", "go:github.com/IceWhaleTech/CasaOS"], ["GHSA-68p4-95xf-7gx8", "go:github.com/crossplane/crossplane"], ["GHSA-hhvx-8755-4cvw", "go:github.com/hashicorp/nomad"], ["GHSA-j2cr-jc39-wpx5", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-q2mx-gpjf-3h8x", "go:github.com/containers/image"], ["GHSA-f28g-86hc-823q", "go:github.com/superfly/tokenizer"], ["GHSA-757p-vx43-fp9r", "go:github.com/flipped-aurora/gin-vue-admin"], ["GHSA-w24w-wp77-qffm", "go:go.opentelemetry.io/contrib/instrumentation/gopkg.in/macaron.v1/otelmacaron"], ["GHSA-mmx5-32m4-wxvx", "go:github.com/apptainer/apptainer"], ["GHSA-pj4x-2xr5-w87m", "go:github.com/crossplane/crossplane"], ["GHSA-qc2g-gmh6-95p4", "go:k8s.io/kubernetes"], ["GHSA-7x2c-fgx6-xf9h", "go:github.com/containers/image"], ["GHSA-m5q5-8mfw-p2hr", "go:github.com/IceWhaleTech/CasaOS"], ["GHSA-9x44-9pgq-cf45", "go:github.com/hamba/avro"], ["GHSA-4r8x-2p26-976p", "go:github.com/elazarl/goproxy"], ["GHSA-f99h-w337-mv56", "go:goa.design/goa"], ["GHSA-w2h3-vvvq-3m53", "go:github.com/tektoncd/pipeline"], ["GHSA-6hvv-j432-23cv", "go:github.com/weaveworks/weave-gitops"], ["GHSA-cgcv-5272-97pr", "go:k8s.io/kubernetes"], ["GHSA-wm7r-3qxj-5xgq", "go:github.com/grafana/grafana"], ["GHSA-w5w5-2882-47pc", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-8qxh-2gh8-r923", "go:github.com/cheqd/cheqd-node"], ["GHSA-h65h-v7fw-4p38", "go:github.com/hashicorp/consul"], ["GHSA-455c-vqrf-mghr", "go:github.com/mattermost/mattermost"], ["GHSA-rm8v-mxj3-5rmq", "go:github.com/lestrrat-go/jwx/jwe"], ["GHSA-7c94-gvvj-r3mg", "go:github.com/cheqd/cheqd-node"], ["GHSA-x2w4-c67p-g44j", "go:github.com/grafana/grafana"], ["GHSA-7xpv-4pm9-xch2", "go:github.com/multiversx/mx-chain-go"], ["GHSA-xhg5-42rf-296r", "go:github.com/notaryproject/notation"], ["GHSA-4c32-w6c7-77x4", "go:github.com/megaease/easeprobe"], ["GHSA-gqx9-h3w2-fprg", "go:github.com/gitpod-io/gitpod"], ["GHSA-r7wr-4w5q-55m6", "go:github.com/cilium/cilium"], ["GHSA-qfc5-6r3j-jj22", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-hq4m-4948-64cc", "go:github.com/kyverno/kyverno"], ["GHSA-xc8m-28vv-4pjc", "go:github.com/seccomp/libseccomp-golang"], ["GHSA-cvm3-pp2j-chr3", "go:github.com/grafana/grafana"], ["GHSA-rvrx-rrwh-r9p6", "go:github.com/notaryproject/notation"], ["GHSA-hr9r-8phq-5x8j", "go:github.com/openfga/openfga"], ["GHSA-gm2g-2xr9-pxxj", "go:go.temporal.io/server"], ["GHSA-46v3-ggjg-qq3x", "go:github.com/rancher/rancher"], ["GHSA-rwcp-qrwg-56cg", "go:github.com/casdoor/casdoor"], ["GHSA-p976-h52c-26p6", "go:github.com/rancher/rancher"], ["GHSA-vpxf-q44g-w34w", "go:github.com/labring/sealos"], ["GHSA-fwv2-65wh-2w8c", "go:github.com/snowflakedb/gosnowflake"], ["GHSA-w44m-8mv2-v78h", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-8vhc-hwhc-cpj4", "go:rancher/rancher"], ["GHSA-9rp6-23gf-4c3h", "go:code.vegaprotocol.io/vega"], ["GHSA-8rc9-vxjh-qjf2", "go:code.vegaprotocol.io/vega"], ["GHSA-c2pj-v37r-2p6h", "go:github.com/corazawaf/coraza/v3"], ["GHSA-8jxm-xp43-qh3q", "go:github.com/bishopfox/sliver"], ["GHSA-c57c-7hrj-6q6v", "go:github.com/hashicorp/consul"], ["GHSA-9m3v-v4r5-ppx7", "go:github.com/notaryproject/notation"], ["GHSA-vfrj-fv6p-3cpf", "go:go.temporal.io/server"], ["GHSA-m54h-5x5f-5m6r", "go:github.com/git-lfs/git-lfs"], ["GHSA-mpv3-g8m3-3fjc", "go:github.com/grafana/grafana"], ["GHSA-hh54-53m7-7ffj", "go:github.com/Xhofe/alist"], ["GHSA-rqjq-ww83-wv5c", "go:github.com/hashicorp/consul"], ["GHSA-74j8-w7f9-pp62", "go:github.com/labring/sealos"], ["GHSA-gq98-53rq-qr5h", "go:github.com/hashicorp/vault"], ["GHSA-6wrf-mxfj-pf5p", "go:github.com/moby/moby"], ["GHSA-xq3x-grrj-fj6x", "go:github.com/sjqzhang/go-fastdfs"], ["GHSA-j4rf-7357-f4cg", "go:github.com/apptainer/apptainer"], ["GHSA-9wh7-397j-722m", "go:github.com/metal3-io/baremetal-operator"], ["GHSA-735r-hv67-g38f", "go:github.com/cli/cli"], ["GHSA-232p-vwff-86mp", "go:github.com/moby/moby"], ["GHSA-939c-3g97-vpvv", "go:github.com/prometheus/blackbox_exporter"], ["GHSA-w9mr-28mw-j8hg", "go:github.com/go-yaml/yaml"], ["GHSA-f8r8-h93m-mj77", "go:github.com/hashicorp/nomad"], ["GHSA-f6xp-59jq-r35c", "go:github.com/phachon/mm-wiki"], ["GHSA-cjr9-mr35-7xh6", "go:github.com/authzed/spicedb"], ["GHSA-7hj9-rv74-5g92", "go:github.com/containous/traefik"], ["GHSA-cwf6-xj49-wp83", "go:github.com/open-feature/open-feature-operator"], ["GHSA-j97g-77fj-9c4p", "go:github.com/answerdev/answer"], ["GHSA-33pg-m6jh-5237", "go:github.com/moby/moby"], ["GHSA-gmph-wf7j-9gcm", "go:github.com/etcd-io/etcd"], ["GHSA-pg5p-wwp8-97g8", "go:github.com/cilium/cilium"], ["GHSA-833c-xh79-p429", "go:github.com/clusternet/clusternet"], ["GHSA-65v8-6pvw-jwvq", "go:github.com/answerdev/answer"], ["GHSA-f7rp-xx67-4pj9", "go:github.com/phachon/mm-wiki"], ["GHSA-6m9f-pj6w-w87g", "go:github.com/rancher/rancher"], ["GHSA-8jg3-rx43-3fv4", "go:github.com/answerdev/answer"], ["GHSA-9337-8c6c-c2xg", "go:github.com/cubefs/cubefs"], ["GHSA-2394-5535-8j88", "go:github.com/traefik/traefik/api"], ["GHSA-6w5f-5wgr-qjg5", "go:github.com/edgelesssys/constellation/v2"], ["GHSA-4hc4-pgfx-3mrx", "go:github.com/cilium/cilium"], ["GHSA-9f95-hhg4-pg4f", "go:github.com/kitabisa/teler-waf"], ["GHSA-5mqj-xc49-246p", "go:golang.org/x/net/http2"], ["GHSA-pmhg-cmjc-3875", "go:github.com/ansible-semaphore/semaphore"], ["GHSA-6f27-3p6c-p5jc", "go:github.com/cilium/cilium"], ["GHSA-5w78-v688-cx9q", "go:github.com/answerdev/answer"], ["GHSA-r5x6-w42p-jhpp", "go:github.com/cilium/cilium"], ["GHSA-2q5c-qw9c-fmvq", "go:github.com/argoproj/argo-cd"], ["GHSA-8fg8-jh2h-f2hc", "go:github.com/cilium/cilium"], ["GHSA-hw7c-3rfg-p46j", "go:golang.org/x/text"], ["GHSA-55vm-3vq3-4jpc", "go:github.com/answerdev/answer"], ["GHSA-55m9-hm92-xm8j", "go:github.com/gophish/gophish"], ["GHSA-7mjv-x3jf-545x", "go:github.com/cloudflare/cloudflared"], ["GHSA-p2pf-g8cq-3gq5", "go:github.com/kitabisa/teler-waf"], ["GHSA-xw5p-hw8j-xg4q", "go:github.com/grafana/grafana"], ["GHSA-6gc3-crp7-25w5", "go:github.com/crewjam/saml"], ["GHSA-7rqg-hjwc-6mjf", "go:github.com/grafana/grafana"], ["GHSA-g8xm-p2h4-v6jp", "go:github.com/openshift/assisted-installer"], ["GHSA-v3hp-mcj5-pg39", "go:github.com/hashicorp/vault"], ["GHSA-wxwq-525w-hcqx", "go:golang.org/x/net"], ["GHSA-h828-v5pv-33qx", "go:github.com/coredns/coredns"], ["GHSA-9v4v-9fj5-p982", "go:github.com/answerdev/answer"], ["GHSA-3hwm-922r-47hw", "go:github.com/graphql-go/graphql"], ["GHSA-ff27-hrmr-ggpj", "go:github.com/answerdev/answer"], ["GHSA-vxhr-p2vp-7gf8", "go:github.com/answerdev/answer"], ["GHSA-58g2-vgpg-335q", "go:github.com/darklynx/request-baskets"], ["GHSA-63f2-6959-2pxj", "go:github.com/mattermost/mattermost"], ["GHSA-wj6x-hcc2-f32j", "go:github.com/hashicorp/consul"], ["GHSA-g44v-6qfm-f6ch", "go:github.com/answerdev/answer"], ["GHSA-qwqv-rqgf-8qh8", "go:github.com/containers/podman"], ["GHSA-h2wg-83fc-xvm9", "go:github.com/answerdev/answer"], ["GHSA-ch9g-x9j7-rcgp", "go:github.com/imgproxy/imgproxy/v3"], ["GHSA-h85v-cx5m-78wj", "go:github.com/answerdev/answer"], ["GHSA-vfgq-g5x8-g595", "go:tailscale.com"], ["GHSA-vfvj-3m3g-m532", "go:github.com/crossplane/crossplane"], ["GHSA-6x5v-cxpp-pc5x", "go:github.com/answerdev/answer"], ["GHSA-4g76-w3xw-2x6w", "go:github.com/foxcpp/maddy"], ["GHSA-qrwm-xqfr-4vhv", "go:github.com/answerdev/answer"], ["GHSA-8jhh-3jf2-pfwr", "go:github.com/mattermost/mattermost"], ["GHSA-vpvm-3wq2-2wvm", "go:github.com/opencontainers/runc"], ["GHSA-79hx-g43v-xfmr", "go:github.com/answerdev/answer"], ["GHSA-6c32-3x46-m9rh", "go:github.com/answerdev/answer"], ["GHSA-vq59-5x26-h639", "go:github.com/play-with-docker/play-with-docker"], ["GHSA-3wq5-3f56-v5xc", "go:github.com/mattermost/mattermost"], ["GHSA-r95w-7cpx-h5mx", "go:github.com/answerdev/answer"], ["GHSA-hwj7-frgj-7829", "go:github.com/answerdev/answer"], ["GHSA-8jh8-33f5-cgfp", "go:github.com/answerdev/answer"], ["GHSA-36f2-fcrx-fp4j", "go:golang.org/x/net/http2"], ["GHSA-gc89-7gcr-jxqc", "go:github.com/docker/docker"], ["GHSA-rqm8-q8j9-662f", "go:github.com/hashicorp/nomad"], ["GHSA-vq4h-9ghm-qmrr", "go:github.com/hashicorp/vault"], ["GHSA-hwc3-3qh6-r4gg", "go:github.com/hashicorp/vault"], ["GHSA-v829-x6hh-cqfq", "go:github.com/crossplane/crossplane-runtime"], ["GHSA-m8cg-xc2p-r3fc", "go:github.com/opencontainers/runc"], ["GHSA-xvfj-84vc-hrmf", "go:github.com/answerdev/answer"], ["GHSA-hjv9-hm2f-rpcj", "go:github.com/grafana/grafana"], ["GHSA-5g39-ppwg-6xx8", "go:github.com/dablelv/go-huge-util"], ["GHSA-8gg8-wr4j-v2wr", "go:github.com/gophish/gophish"], ["GHSA-g2j6-57v7-gm8c", "go:github.com/opencontainers/selinux"], ["GHSA-fx2v-qfhr-4chv", "go:github.com/yi-ge/unzip"], ["GHSA-rvjp-8qj4-8p29", "go:github.com/answerdev/answer"], ["GHSA-x5rv-w9pm-8qp8", "go:github.com/juju/juju"], ["GHSA-9hj7-v56g-rhf6", "go:github.com/mattermost/mattermost"], ["GHSA-f6hc-9g49-xmx7", "go:filippo.io/nistec"], ["GHSA-83qr-c7m9-wmgw", "go:github.com/answerdev/answer"], ["GHSA-qrrg-gw7w-vp76", "go:github.com/dapr/dashboard"], ["GHSA-cp96-jpmq-xrr2", "go:kubevirt.io/kubevirt"], ["GHSA-ch7v-37xg-75ph", "go:github.com/coredns/coredns"], ["GHSA-3cgw-hfw7-wc7j", "go:github.com/grafana/grafana"], ["GHSA-jh36-q97c-9928", "go:github.com/kubernetes/kubernetes"], ["GHSA-x623-hr8h-7g5v", "go:github.com/flipped-aurora/gin-vue-admin"], ["GHSA-4xgv-j62q-h3rj", "go:goa.design/goa"], ["GHSA-74fp-r6jw-h4mp", "go:k8s.io/apiserver"], ["GHSA-w55j-f7vx-6q37", "go:github.com/openshift/source-to-image"], ["GHSA-qgc7-mgm3-q253", "go:golang.org/x/image"], ["GHSA-hmfx-3pcx-653p", "go:github.com/containerd/containerd"], ["GHSA-4gj3-6r43-3wfc", "go:github.com/ipfs/go-bitfield"], ["GHSA-3jfq-742w-xg8j", "go:github.com/argoproj/argo-cd"], ["GHSA-259w-8hf6-59c2", "go:github.com/containerd/containerd"], ["GHSA-jp7v-3587-2956", "go:github.com/anchore/syft"], ["GHSA-p7wj-c85f-xq9h", "go:github.com/answerdev/answer"], ["GHSA-pfvh-p8qp-9ww9", "go:gogs.io/gogs"], ["GHSA-8mjg-8c8g-6h85", "go:k8s.io/kubernetes"], ["GHSA-66p8-j459-rq63", "go:github.com/pterodactyl/wings"], ["GHSA-pwcw-6f5g-gxf8", "go:github.com/helm/helm"], ["GHSA-9w8x-5hv5-r6gw", "go:github.com/usememos/memos"], ["GHSA-p8r3-83r8-jwj5", "go:github.com/pterodactyl/wings"], ["GHSA-jpxj-2jvg-6jv9", "go:github.com/hashicorp/go-getter"], ["GHSA-5r5m-65gx-7vrh", "go:go.opentelemetry.io/contrib/instrumentation/net/http/otelhttp"], ["GHSA-5vx9-j5cw-47vq", "go:mosn.io/mosn"], ["GHSA-q264-w97q-q778", "go:github.com/ipfs/go-bitfield"], ["GHSA-33m6-q9v5-62r7", "go:github.com/satori/go.uuid"], ["GHSA-9xm8-8qvc-vw3p", "go:github.com/dhowden/tag"], ["GHSA-54q4-74p3-mgcw", "go:github.com/zhaojh329/rttys"], ["GHSA-6cvf-m58q-h9wf", "go:github.com/answerdev/answer"], ["GHSA-8cfg-vx93-jvxw", "go:k8s.io/kubernetes"], ["GHSA-p4g4-wgrh-qrg2", "go:github.com/etcd-io/etcd"], ["GHSA-hjmr-xm25-36mh", "go:github.com/answerdev/answer"], ["GHSA-87x9-7grx-m28v", "go:github.com/notaryproject/notation-go"], ["GHSA-r887-gfxh-m9rr", "go:github.com/nothub/mrpack-install"], ["GHSA-w479-w22g-cffh", "go:github.com/hashicorp/nomad"], ["GHSA-mv6w-j4xc-qpfw", "go:github.com/argoproj/argo-cd"], ["GHSA-vvpx-j8f3-3w6h", "go:golang.org/x/net/http2"], ["GHSA-qx34-47fc-vv79", "go:github.com/answerdev/answer"], ["GHSA-hxp2-xqf3-v83h", "go:go.temporal.io/server"], ["GHSA-2h6c-j3gf-xp9r", "go:github.com/ipfs/go-bitfield"], ["GHSA-2g5j-5x95-r6hr", "go:github.com/hashicorp/go-slug"], ["GHSA-4cwh-8w4g-jxxh", "go:github.com/answerdev/answer"], ["GHSA-r2h5-3hgw-8j34", "go:github.com/google/go-tpm"], ["GHSA-qpm3-vr34-h8w8", "go:github.com/caddyserver/caddy"], ["GHSA-p64j-r5f4-pwwx", "go:github.com/tidwall/gjson"], ["GHSA-65px-4cpf-697r", "go:github.com/answerdev/answer"], ["GHSA-wr8h-w969-36m8", "go:github.com/gopistolet/gopistolet"], ["GHSA-xhjq-w7xm-p8qj", "go:golang.org/x/crypto"], ["GHSA-rmw8-7823-wp7f", "go:github.com/answerdev/answer"], ["GHSA-hr4f-6jh8-f2vq", "go:github.com/openfga/openfga"], ["GHSA-q24m-6h38-5xj8", "go:github.com/ydb-platform/ydb-go-sdk/v3"], ["GHSA-4r5x-x283-wm96", "go:github.com/jumpserver/koko"], ["GHSA-rcjv-mgp8-qvmr", "go:go.opentelemetry.io/contrib/instrumentation/net/http/otelhttp"], ["GHSA-pffg-92cg-xf5c", "go:google.golang.org/grpc"], ["GHSA-8gwj-m6vh-2g6j", "go:k8s.io/kops"], ["GHSA-35c7-w35f-xwgh", "go:fortio.org/proxy"], ["GHSA-7fxm-f474-hf8w", "go:k8s.io/kubernetes"], ["GHSA-94w9-97p3-p368", "go:github.com/go-macaron/csrf"], ["GHSA-jq35-85cj-fj4p", "go:github.com/git-lfs/git-lfs"], ["GHSA-4374-p667-p6c8", "go:golang.org/x/net/http2"], ["GHSA-g6pq-x539-7w4j", "go:github.com/artifacthub/hub"], ["GHSA-498w-5j49-vqjg", "go:vitess.io/vitess"], ["GHSA-v683-rcxx-vpff", "go:github.com/zitadel/zitadel"], ["GHSA-4x5q-q7wc-q22p", "go:github.com/arduino/arduino-create-agent"], ["GHSA-jg7w-cxjv-98c2", "go:github.com/authzed/spicedb"], ["GHSA-9pc8-m4vp-ggvf", "go:github.com/artifacthub/hub"], ["GHSA-cqvv-r3g3-26rf", "go:github.com/free5gc/free5gc"], ["GHSA-m5jc-r4gf-c6p8", "go:github.com/arduino/arduino-create-agent"], ["GHSA-622h-h2p8-743x", "go:github.com/neuvector/neuvector"], ["GHSA-q78c-gwqw-jcmc", "go:k8s.io/kubernetes"], ["GHSA-267v-3v32-g6q5", "go:github.com/crewjam/saml"], ["GHSA-v9jh-j8px-98vq", "go:github.com/graphql-go/graphql"], ["GHSA-7p92-x423-vwj6", "go:github.com/slsa-framework/slsa-verifier"], ["GHSA-4frv-5fj6-4p25", "go:github.com/nats-io/nats-server"], ["GHSA-9wmc-rg4h-28wv", "go:github.com/kumahq/kuma"], ["GHSA-75j7-w798-cwwx", "go:github.com/arduino/arduino-create-agent"], ["GHSA-vx74-f528-fxqg", "go:github.com/nghttp2/nghttp2"], ["GHSA-mjq6-pv9c-qppq", "go:github.com/arduino/arduino-create-agent"], ["GHSA-mq6f-5xh5-hgcf", "go:github.com/goharbor/harbor"], ["GHSA-mv73-f69x-444p", "go:github.com/go-macaron/csrf"], ["GHSA-5wj4-wffq-3378", "go:k8s.io/ingress-nginx"], ["GHSA-47xw-vw6m-w9fq", "go:github.com/hashicorp/vagrant"], ["GHSA-w6rp-vxj2-fjhr", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-m425-mq94-257g", "go:google.golang.org/grpc"], ["GHSA-mr45-rx8q-wcm9", "go:github.com/nats-io/nkeys"], ["GHSA-hmq4-c2r4-5q8h", "go:github.com/artifacthub/hub"], ["GHSA-r847-6w6h-r8g4", "go:github.com/flyteorg/flyteadmin"], ["GHSA-3q6m-v84f-6p9h", "go:github.com/quic-go/quic-go"], ["GHSA-7v4p-328v-8v5g", "go:github.com/containous/traefik"], ["GHSA-mc97-99j4-vm2v", "go:github.com/charmbracelet/soft-serve"], ["GHSA-gvrm-w2f9-f77q", "go:k8s.io/ingress-nginx"], ["GHSA-fr2g-9hjm-wr23", "go:github.com/nats-io/nats-server"], ["GHSA-fw9c-75hh-89p6", "go:github.com/grafana/grafana"], ["GHSA-37x5-qpm8-53rq", "go:github.com/grafana/grafana"], ["GHSA-34p5-jp77-fcrc", "go:github.com/rancher/rancher"], ["GHSA-c45c-39f6-6gw9", "go:github.com/rancher/rancher"], ["GHSA-3hc7-2xcc-7p8f", "go:github.com/square/squalor"], ["GHSA-h2ph-9r76-37v5", "go:github.com/usememos/memos"], ["GHSA-q9hr-j4rf-8fjc", "go:github.com/argoproj/argo-cd"], ["GHSA-8686-4cr3-76wj", "go:github.com/usememos/memos"], ["GHSA-vjhf-8vqx-vqpq", "go:github.com/KubeOperator/kubepi"], ["GHSA-v9mp-j8g7-2q6m", "go:github.com/hakobe/paranoidhttp"], ["GHSA-cq4p-vp5q-4522", "go:github.com/rancher/rancher"], ["GHSA-3244-8mff-w398", "go:github.com/swaggo/http-swagger"], ["GHSA-9h7x-9pmh-7gg8", "go:github.com/usememos/memos"], ["GHSA-gqx8-hxmv-c4v4", "go:github.com/KubeOperator/kubepi"], ["GHSA-2x48-p6cq-5xcw", "go:github.com/go-sonic/sonic"], ["GHSA-jxgp-jgh3-8jc8", "go:github.com/KubeOperator/KubeOperator"], ["GHSA-fpjc-cxr6-w6h8", "go:github.com/usememos/memos"], ["GHSA-pcvh-px2p-vmxw", "go:github.com/usememos/memos"], ["GHSA-7jf5-fvgf-48c6", "go:www.velocidex.com/golang/velociraptor"], ["GHSA-8fcj-gf77-47mg", "go:github.com/rancher/wrangler"], ["GHSA-7m72-mh5r-6j3r", "go:github.com/rancher/rancher"], ["GHSA-8c69-r38j-rpfj", "go:github.com/rancher/rancher"], ["GHSA-g25r-gvq3-wrq7", "go:github.com/rancher/rancher"], ["GHSA-fgwp-pwqq-g3w4", "go:github.com/bits-and-blooms/bloom"], ["GHSA-6rrr-78xp-5jp8", "go:github.com/oauth2-proxy/oauth2-proxy"], ["GHSA-7p8m-22h4-9pj7", "go:github.com/sylabs/scs-library-client"], ["GHSA-6p4m-hw2h-6gmw", "go:github.com/argoproj/argo-cd"], ["GHSA-wr3c-g326-486c", "go:github.com/weaveworks/weave-gitops"], ["GHSA-x477-fq37-q5wr", "go:fortio.org/proxy"], ["GHSA-qrg7-hfx7-95c5", "go:github.com/rancher/wrangler"], ["GHSA-x22v-qgm2-7qc7", "go:github.com/usememos/memos"], ["GHSA-g5vm-525q-r66c", "go:www.velocidex.com/golang/velociraptor"], ["GHSA-5465-xc2j-6p84", "go:github.com/openshift/apiserver-library-go"], ["GHSA-c653-6hhg-9x92", "go:github.com/ipld/go-ipld-prime"], ["GHSA-r894-5r7v-7rx3", "go:github.com/agnivade/easy-scrypt"], ["GHSA-fxg5-wq6x-vr4w", "go:golang.org/x/net/http2"], ["GHSA-pc99-qmg4-rcff", "go:github.com/nektos/act"], ["GHSA-hj4g-4w36-x8hp", "go:github.com/uber/kraken"], ["GHSA-89qm-wcmw-3mgg", "go:github.com/weaveworks/weave-gitops"], ["GHSA-g7mw-9pf9-p2pm", "go:github.com/elgs/gosqljson"], ["GHSA-v4w5-r2xc-7f8h", "go:github.com/KubeOperator/kubepi"], ["GHSA-3vp4-m3rf-835h", "go:github.com/gin-gonic/gin"], ["GHSA-92wq-q9pq-gw47", "go:github.com/dgraph-io/dgraph"], ["GHSA-22fx-6r9m-r8h9", "go:github.com/strukturag/libheif"], ["GHSA-jqvr-j2vg-gjrv", "go:github.com/moov-io/signedxml"], ["GHSA-hgv6-w7r3-w4qw", "go:github.com/kyverno/kyverno"], ["GHSA-7g2v-2frm-rg94", "go:github.com/mattermost/mattermost"], ["GHSA-pvrc-wvj2-f59p", "go:github.com/pomerium/pomerium"], ["GHSA-j327-c69h-4gh8", "go:github.com/pydio/cells"], ["GHSA-qvqg-6rp8-4p9h", "go:github.com/ipfs/go-bitswap"], ["GHSA-qjrq-hm79-49ww", "go:code.vegaprotocol.io/vega"], ["GHSA-g82w-58jf-gcxx", "go:sigs.k8s.io/secrets-store-csi-driver"], ["GHSA-863x-868h-968x", "go:k8s.io/ingress-nginx"], ["GHSA-2q89-485c-9j2x", "go:golang.org/x/crypto"], ["GHSA-33hq-f2mf-jm3c", "go:github.com/kyverno/kyverno"], ["GHSA-9x7h-ggc3-xg47", "go:github.com/imgproxy/imgproxy/v3"], ["GHSA-m974-xj4j-7qv5", "go:github.com/ipfs/go-bitswap"], ["GHSA-wmfc-g86p-fjvr", "go:github.com/pydio/cells"], ["GHSA-frqx-jfcm-6jjr", "go:github.com/sigstore/rekor"], ["GHSA-p744-4q6p-hvc2", "go:github.com/pterodactyl/wings"], ["GHSA-jv3f-7m33-qp65", "go:github.com/minio/minio"], ["GHSA-93xx-cvmc-9w3v", "go:github.com/fluid-cloudnative/fluid"], ["GHSA-jmp2-wc4p-wfh2", "go:github.com/mutagen-io/mutagen"], ["GHSA-fwj4-72fm-c93g", "go:github.com/mutagen-io/mutagen"], ["GHSA-w7jw-q4fg-qc4c", "go:github.com/goreleaser/nfpm"], ["GHSA-qmqw-r4x6-3w2q", "go:github.com/answerdev/answer"], ["GHSA-3p4g-rcw5-8298", "go:github.com/kiali/kiali"], ["GHSA-g47h-fgcw-g4ph", "go:github.com/xyproto/algernon"], ["GHSA-2h5h-59f5-c5x9", "go:github.com/sigstore/rekor"], ["GHSA-2h44-x2wx-49f4", "go:github.com/cilium/cilium"], ["GHSA-f7qw-jj9c-rpq9", "go:github.com/lima-vm/lima"], ["GHSA-pqj7-jx24-wj7w", "go:github.com/cli/cli"], ["GHSA-mv7x-27pc-8c96", "go:github.com/pydio/cells"], ["GHSA-hqxw-f8mx-cpmw", "go:github.com/docker/distribution"], ["GHSA-2c4m-59x9-fr2g", "go:github.com/kubeedge/kubeedge"], ["GHSA-q3j6-22wf-3jh9", "go:github.com/ipfs/go-bitswap"], ["GHSA-5mmw-p5qv-w3x5", "go:github.com/google/exposure-notifications-verification-server"], ["GHSA-6fwg-jrfw-ff7p", "go:github.com/traefik/traefik"], ["GHSA-m8rw-rcpq-2vp2", "go:github.com/sap/cloud-security-client-go"], ["GHSA-92cg-ghq6-9587", "go:github.com/sap/cloud-security-client-go"], ["GHSA-26hr-q2wp-rvc5", "go:github.com/treeverse/lakefs"], ["GHSA-jpfp-xq3p-4h3r", "go:github.com/deis/workflow-manager"], ["GHSA-8g85-whqh-cr2f", "go:github.com/traefik/traefik"], ["GHSA-hj4r-2c9c-29h3", "go:github.com/elastic/beats"], ["GHSA-99jv-8292-2hpm", "go:knative.dev/eventing-gitlab"], ["GHSA-4rgc-5g6r-2rjf", "go:code.vegaprotocol.io/vega"], ["GHSA-7664-hcp7-f497", "go:github.com/mattermost/mattermost"], ["GHSA-8j98-cjfr-qx3h", "go:github.com/gogits/gogs"], ["GHSA-x9qq-236j-gj97", "go:github.com/lxc/lxd"], ["GHSA-7ww5-4wqc-m92c", "go:golang.org/x/sys"], ["GHSA-j3rq-4xjw-xg63", "go:github.com/edgelesssys/marblerun"], ["GHSA-wq59-4q6r-635r", "go:github.com/navidrome/navidrome"], ["GHSA-wpmx-564x-h2mh", "go:github.com/evmos/evmos"], ["GHSA-7f9x-gw85-8grf", "go:github.com/lestrrat-go/jwx/v2/jwe"], ["GHSA-v7hc-87jc-qrrr", "go:knative.dev/eventing-github"], ["GHSA-fvhj-4qfh-q2hm", "go:github.com/traefik/traefik"], ["GHSA-6p62-6cg9-f5f5", "go:github.com/hashicorp/vault"], ["GHSA-63cv-4pc2-4fcf", "go:github.com/mattermost/mattermost"], ["GHSA-mhpq-9638-x6pw", "go:github.com/lestrrat-go/jwx/jwe"], ["GHSA-mw99-9chc-xw7r", "go:github.com/go-git/go-git/v5"], ["GHSA-rxg9-hgq7-8pwx", "go:github.com/shift72/caddy-geo-ip"], ["GHSA-jcrr-rr6w-8c83", "go:github.com/free5gc/free5gc"], ["GHSA-3m87-5598-2v4f", "go:github.com/prometheus/prometheus"], ["GHSA-p6fh-xc6r-g5hw", "go:github.com/brokercap/Bifrost"], ["GHSA-9w7j-q3xw-p9vh", "go:github.com/hyperledger/fabric"], ["GHSA-3633-5h82-39pq", "go:github.com/theupdateframework/go-tuf"], ["GHSA-jr8j-2jhp-m67v", "go:golang.org/x/net"], ["GHSA-8c6p-v837-77f6", "go:github.com/goharbor/harbor"], ["GHSA-m7w4-q5vg-5xfp", "go:github.com/mattermost/mattermost"], ["GHSA-qv98-3369-g364", "go:vitess.io/vitess"], ["GHSA-69cg-p879-7622", "go:golang.org/x/net"], ["GHSA-5rc4-v5mj-g8c4", "go:github.com/bytebase/bytebase"], ["GHSA-8gw7-4j42-w388", "go:github.com/sigstore/cosign"], ["GHSA-xhmf-mmv2-4hhx", "go:github.com/pandatix/go-cvss"], ["GHSA-54qx-8p8w-xhg8", "go:github.com/drakkan/sftpgo"], ["GHSA-7cgv-v83v-rr87", "go:github.com/hashicorp/vault"], ["GHSA-m69r-9g56-7mv8", "go:github.com/hashicorp/consul"], ["GHSA-gmhj-xjfh-cf6m", "go:github.com/oauth2-proxy/oauth2-proxy/v7"], ["GHSA-rc4r-wh2q-q6c4", "go:github.com/moby/moby"], ["GHSA-pfw4-xjgm-267c", "go:github.com/matrix-org/dendrite"], ["GHSA-g7j7-h4q8-8w2f", "go:github.com/rancher/rancher"], ["GHSA-phjr-8j92-w5v7", "go:github.com/cri-o/cri-o"], ["GHSA-hvw3-p9px-gpc9", "go:github.com/gophish/gophish"], ["GHSA-xwf3-6rgv-939r", "go:github.com/cli/cli"], ["GHSA-r947-2crg-xc39", "go:github.com/ouqiang/gocron"], ["GHSA-mv8x-668m-53fg", "go:code.vegaprotocol.io/vega"], ["GHSA-9vm3-r8gq-cr6x", "go:github.com/casdoor/casdoor"], ["GHSA-c9qr-f6c8-rgxf", "go:github.com/cloudwego/hertz"], ["GHSA-4p6f-m4f9-ch88", "go:github.com/gagliardetto/binary"], ["GHSA-f524-rf33-2jjr", "go:github.com/open-policy-agent/opa"], ["GHSA-fg25-gq9g-32mx", "go:github.com/HFO4/cloudreve"], ["GHSA-xx9w-464f-7h6f", "go:github.com/goharbor/harbor"], ["GHSA-fjm8-m7m6-2fjp", "go:github.com/containers/buildah"], ["GHSA-34vw-m4rh-r36p", "go:github.com/gogits/gogs"], ["GHSA-28q9-9c3g-v3f9", "go:github.com/treeverse/lakefs"], ["GHSA-p2g7-xwvr-rrw3", "go:github.com/helm/helm"], ["GHSA-3637-v6vq-xqqw", "go:github.com/goharbor/harbor"], ["GHSA-rp4v-hhm6-rcv9", "go:go.pinniped.dev"], ["GHSA-cf7g-cm7q-rq7f", "go:github.com/drakkan/sftpgo"], ["GHSA-gwc9-m7rh-j2ww", "go:golang.org/x/crypto"], ["GHSA-pwq7-f7f9-cm2j", "go:github.com/dutchcoders/transfer.sh"], ["GHSA-qf7j-25g9-r63f", "go:github.com/ElrondNetwork/elrond-go"], ["GHSA-crxj-hrmp-4rwf", "go:github.com/labstack/echo/v4"], ["GHSA-4wjj-jwc9-2x96", "go:github.com/containers/podman"], ["GHSA-q76q-q8hw-hmpw", "go:github.com/goharbor/harbor"], ["GHSA-ggf6-638m-vqmg", "go:github.com/gravitl/netmaker"], ["GHSA-jf8p-3vjh-pq94", "go:github.com/goharbor/harbor"], ["GHSA-7hgc-php5-77qq", "go:github.com/talos-systems/talos"], ["GHSA-m74x-fxjh-3qh9", "go:github.com/free5gc/free5gc"], ["GHSA-vqp6-rc3h-83cp", "go:tailscale.com"], ["GHSA-5m7g-pj8w-7593", "go:github.com/go-vela/worker"], ["GHSA-6c6p-h79f-g6p4", "go:istio.io/istio"], ["GHSA-3gfj-fxx4-f22w", "go:github.com/openfga/openfga"], ["GHSA-gw2g-hhc9-wgjh", "go:github.com/hashicorp/consul"], ["GHSA-5jph-wrq7-v9hf", "go:github.com/mattermost/mattermost"], ["GHSA-j2jp-wvqg-wc2g", "go:github.com/crewjam/saml"], ["GHSA-hc82-w9v8-83pr", "go:github.com/lightningnetwork/lnd"], ["GHSA-jr77-8gx4-h5qh", "go:goa.design/goa"], ["GHSA-7wg4-8m5p-hrfg", "go:github.com/hashicorp/nomad"], ["GHSA-cvh4-cjc9-84qm", "go:github.com/owncast/owncast"], ["GHSA-v42f-hq78-8c5m", "go:github.com/mattermost/mattermost"], ["GHSA-7fxj-fr3v-r9gj", "go:github.com/pingcap/tidb"], ["GHSA-prjq-f4q3-fvfr", "go:github.com/russellhaering/gosaml2"], ["GHSA-22vc-5pgw-644q", "go:github.com/benc-uk/kubeview"], ["GHSA-9fmc-5fq4-5jwh", "go:github.com/hashicorp/nomad"], ["GHSA-672p-m5jq-mrh8", "go:github.com/codenotary/immudb"], ["GHSA-99g5-5643-xphp", "go:github.com/phachon/mm-wiki"], ["GHSA-vp35-85q5-9f25", "go:github.com/moby/moby"], ["GHSA-pp3f-xrw5-q5j4", "go:github.com/yi-ge/unzip"], ["GHSA-2chg-86hq-7w38", "go:github.com/btcsuite/btcd"], ["GHSA-qccm-wmcq-pwr6", "go:tailscale.com"], ["GHSA-m5xf-x7q6-3rm7", "go:k8s.io/apiserver"], ["GHSA-6cqj-6969-p57x", "go:github.com/codenotary/immudb"], ["GHSA-f92v-grc2-w2fg", "go:github.com/pandatix/go-cvss"], ["GHSA-gwj5-wp6r-5q9f", "go:github.com/crypto-org-chain/cronos"], ["GHSA-pfhr-pccp-hwmh", "go:github.com/cilium/cilium"], ["GHSA-739f-hw6h-7wq8", "go:github.com/sigstore/cosign"], ["GHSA-8449-7gc2-pwrp", "go:github.com/hashicorp/consul"], ["GHSA-6xf3-5hp7-xqqg", "go:github.com/gravitational/teleport"], ["GHSA-cvx8-ppmc-78hm", "go:kubevirt.io/kubevirt"], ["GHSA-h3qm-jrrf-cgj3", "go:github.com/graphql-go/graphql"], ["GHSA-rqmg-hrg4-fm69", "go:github.com/ethereum/go-ethereum"], ["GHSA-grvv-h2f9-7v9c", "go:github.com/matrix-org/gomatrixserverlib"], ["GHSA-c8fj-4pm8-mp2c", "go:github.com/zitadel/zitadel"], ["GHSA-vjxv-45g9-9296", "go:github.com/sigstore/cosign"], ["GHSA-7hfp-qfw3-5jxh", "go:github.com/aws/aws-sdk-go"], ["GHSA-9x4h-8wgm-8xfg", "go:github.com/ipld/go-car"], ["GHSA-pp3f-98qg-5g75", "go:sigs.k8s.io/aws-iam-authenticator"], ["GHSA-7ggc-5r84-xf54", "go:github.com/mattermost/mattermost"], ["GHSA-8r94-4h3c-939f", "go:github.com/minio/console"], ["GHSA-rqph-25q9-9jhp", "go:github.com/openshift/origin"], ["GHSA-jxqv-jcvh-7gr4", "go:github.com/runatlantis/atlantis"], ["GHSA-2m4x-4q9j-w97g", "go:github.com/open-policy-agent/opa"], ["GHSA-qpx3-9565-5xwm", "go:gogs.io/gogs"], ["GHSA-95f9-94vc-665h", "go:github.com/beego/beego"], ["GHSA-96jv-vj39-x4j6", "go:github.com/argoproj/argo-cd"], ["GHSA-xv59-gc3r-rf92", "go:goa.design/goa"], ["GHSA-7943-82jg-wmw5", "go:github.com/argoproj/argo-cd"], ["GHSA-wc5v-r48v-g4vh", "go:github.com/cilium/cilium"], ["GHSA-wrcr-x4qj-j543", "go:github.com/gitpod-io/gitpod"], ["GHSA-pmjg-52h9-72qv", "go:github.com/argoproj/argo-cd"], ["GHSA-f2gr-7299-487h", "go:github.com/ipfs/go-ipfs"], ["GHSA-m7gr-5w5g-36jf", "go:github.com/caddyserver/caddy"], ["GHSA-vwm6-qc77-v2rh", "go:golang.org/x/net/http2"], ["GHSA-477v-w82m-634j", "go:github.com/containrrr/shoutrrr"], ["GHSA-72x4-cq6r-jp4p", "go:github.com/hyperledger/fabric"], ["GHSA-w52j-3457-q9wr", "go:github.com/kubeedge/kubeedge"], ["GHSA-x3px-2p95-f6jr", "go:code.vegaprotocol.io/vega"], ["GHSA-qwrj-9hmp-gpxh", "go:github.com/flyteorg/flyteadmin"], ["GHSA-6wvc-6pww-qr4r", "go:istio.io/istio"], ["GHSA-6vcc-v9vw-g2x5", "go:github.com/git-lfs/git-lfs"], ["GHSA-3jhm-87m6-x959", "go:github.com/cloudflare/cfrpki"], ["GHSA-9w9f-6mg8-jp7w", "go:github.com/blevesearch/bleve"], ["GHSA-xq4v-vrp9-vcf2", "go:gogs.io/gogs"], ["GHSA-jhqp-vf4w-rpwq", "go:github.com/argoproj/argo-cd"], ["GHSA-h4w9-6x78-8vrj", "go:github.com/argoproj/argo-cd"], ["GHSA-5q86-62xr-3r57", "go:github.com/argoproj/argo-cd"], ["GHSA-gwpf-95jc-63rv", "go:github.com/mattermost/mattermost"], ["GHSA-xwx5-5c9g-x68x", "go:istio.io/istio"], ["GHSA-x938-fvfw-7jh5", "go:github.com/kubeedge/kubeedge"], ["GHSA-4whx-7p29-mq22", "go:github.com/pingcap/tidb"], ["GHSA-xggc-qprg-x6mw", "go:github.com/weaveworks/weave"], ["GHSA-g63h-q855-vp3q", "go:github.com/traefik/traefik/v2/pkg/api"], ["GHSA-pj96-4jhv-v792", "go:github.com/go-macaron/csrf"], ["GHSA-994f-7g86-qr56", "go:gogs.io/gogs"], ["GHSA-67mx-jc2f-jgjm", "go:github.com/gogits/gogs"], ["GHSA-fcm2-6c3h-pg6j", "go:github.com/cri-o/cri-o"], ["GHSA-56j7-2pm8-rgmx", "go:gogs.io/gogs"], ["GHSA-5ffw-gxpp-mxpf", "go:github.com/containerd/containerd"], ["GHSA-8f4f-v9x5-cg6j", "go:github.com/go-yaml/yaml"], ["GHSA-q4w5-4gq2-98vm", "go:github.com/argoproj/argo-cd"], ["GHSA-526x-rm7j-v389", "go:github.com/hashicorp/nomad"], ["GHSA-r48q-9g5r-8q2h", "go:github.com/emicklei/go-restful"], ["GHSA-qx2j-85q5-ffp8", "go:github.com/zalando/skipper"], ["GHSA-958j-443g-7mm7", "go:gogs.io/gogs"], ["GHSA-2927-hv3p-f3vp", "go:github.com/caddyserver/caddy"], ["GHSA-p782-xgp4-8hr8", "go:golang.org/x/sys"], ["GHSA-2m7h-86qq-fp4v", "go:github.com/argoproj/argo-cd"], ["GHSA-w689-557m-2cvq", "go:github.com/evmos/evmos"], ["GHSA-qpgx-64h2-gc3c", "go:github.com/gitpod-io/gitpod"], ["GHSA-wm2r-rp98-8pmh", "go:github.com/hashicorp/go-getter"], ["GHSA-q6h7-4qgw-2j9p", "go:github.com/hashicorp/consul"], ["GHSA-66vw-v2x9-hw75", "go:github.com/containers/podman"], ["GHSA-gcj7-j438-hjj2", "go:github.com/stripe/smokescreen"], ["GHSA-28r6-jm5h-mrgg", "go:github.com/beego/beego"], ["GHSA-6635-c626-vj4r", "go:github.com/Masterminds/vcs"], ["GHSA-xm99-6pv5-q363", "go:github.com/kardianos/service"], ["GHSA-32rp-q37p-jg6w", "go:github.com/mattermost/mattermost"], ["GHSA-fx5p-f64h-93xc", "go:github.com/ipfs/go-ipfs"], ["GHSA-4hj2-r2pm-3hc6", "go:github.com/cri-o/cri-o"], ["GHSA-2v6v-q994-xvxx", "go:github.com/beego/beego"], ["GHSA-fxwj-v664-wv5g", "go:github.com/mattermost/mattermost"], ["GHSA-qggc-pj29-j27m", "go:github.com/mattermost/mattermost"], ["GHSA-xg75-q3q5-cqmv", "go:github.com/swaggo/http-swagger"], ["GHSA-ffjp-66mx-3qpj", "go:github.com/git-lfs/git-lfs"], ["GHSA-c3g4-w6cv-6v7h", "go:github.com/containers/buildah"], ["GHSA-27rq-4943-qcwp", "go:github.com/hashicorp/go-getter"], ["GHSA-h6xx-pmxh-3wgp", "go:go.etcd.io/etcd"], ["GHSA-g3vv-g2j5-45f2", "go:github.com/ipld/go-codec-dagpb"], ["GHSA-f37q-q7p2-ccfc", "go:github.com/mattermost/mattermost"], ["GHSA-mqf3-28j7-3mj6", "go:k8s.io/kubernetes"], ["GHSA-vmp5-c5hp-6c65", "go:github.com/woodpecker-ci/woodpecker"], ["GHSA-mcq2-w56r-5w2w", "go:github.com/ipfs/go-ipfs"], ["GHSA-6rw3-3whw-jvjj", "go:github.com/git-lfs/git-lfs"], ["GHSA-qvf8-p83w-v58j", "go:github.com/containers/podman"], ["GHSA-fx95-883v-4q4h", "go:github.com/valyala/fasthttp"], ["GHSA-2f5v-8r3f-8pww", "go:github.com/argoproj/argo-cd"], ["GHSA-vrcc-g6vj-mh5w", "go:github.com/ethereum/go-ethereum"], ["GHSA-6x2m-w449-qwx7", "go:github.com/cri-o/cri-o"], ["GHSA-6h3m-36w8-hv68", "go:github.com/nats-io/nats-server"], ["GHSA-3382-r9q8-4hfg", "go:github.com/hashicorp/nomad"], ["GHSA-c3h9-896r-86jm", "go:github.com/gogo/protobuf"], ["GHSA-w2j5-3rcx-vx7x", "go:github.com/cri-o/cri-o"], ["GHSA-j34v-3552-5r7j", "go:github.com/pomerium/pomerium"], ["GHSA-65f3-3278-7m65", "go:github.com/evmos/evmos"], ["GHSA-5gjh-5j4f-cpwv", "go:gogs.io/gogs"], ["GHSA-gv9j-4w24-q7vx", "go:github.com/coredns/coredns"], ["GHSA-h3q4-vmw4-cpr5", "go:code.gitea.io/gitea"], ["GHSA-pvx3-gm3c-gmpr", "go:github.com/ethereum/go-ethereum"], ["GHSA-vmf7-hmh6-vv57", "go:github.com/ethereum/go-ethereum"], ["GHSA-h6h5-6fmq-rh28", "go:github.com/argoproj/argo-cd"], ["GHSA-gw5h-h6hj-f56g", "go:github.com/evmos/evmos"], ["GHSA-q347-cg56-pcq4", "go:gogs.io/gogs"], ["GHSA-w4f8-fxq2-j35v", "go:github.com/google/fscrypt"], ["GHSA-6cp7-g972-w9m9", "go:github.com/foxcpp/maddy"], ["GHSA-4cx6-fj7j-pjx9", "go:github.com/stripe/stripe-cli"], ["GHSA-p93v-m2r2-4387", "go:github.com/google/fscrypt"], ["GHSA-7v5r-r995-q2x2", "go:gogs.io/gogs"], ["GHSA-5jgq-x857-p8xw", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-8c26-wmh5-6g9v", "go:golang.org/x/crypto"], ["GHSA-76j4-gggq-7rg9", "go:github.com/open-falcon/falcon-plus"], ["GHSA-r9cr-hvjj-496v", "go:github.com/argoproj/argo-cd"], ["GHSA-crp2-qrr5-8pq7", "go:github.com/containerd/containerd"], ["GHSA-jh63-28gx-7p26", "go:github.com/IceWhaleTech/CasaOS"], ["GHSA-8v99-48m9-c8pm", "go:github.com/containerd/imgcrypt"], ["GHSA-jpj5-hg26-6jgc", "go:github.com/Xhofe/alist"], ["GHSA-jr9c-h74f-2v28", "go:code.gitea.io/gitea"], ["GHSA-chxf-fjcf-7fwp", "go:github.com/google/fscrypt"], ["GHSA-mq47-6wwv-v79w", "go:github.com/quay/claircore"], ["GHSA-j9wf-vvm6-4r9w", "go:k8s.io/kubernetes"], ["GHSA-8h8p-x289-vvqr", "go:code.gitea.io/gitea"], ["GHSA-gv2h-gf8m-r68j", "go:github.com/go-vela/server"], ["GHSA-9r5x-fjv3-q6h4", "go:github.com/nats-io/nats-server"], ["GHSA-wqwf-x5cj-rg56", "go:github.com/kubernetes/kubernetes"], ["GHSA-4g4p-42wc-9f3m", "go:github.com/git-lfs/git-lfs"], ["GHSA-hj93-5fg3-3chr", "go:github.com/hashicorp/consul"], ["GHSA-wxj3-qwv4-cvfm", "go:github.com/docker/docker"], ["GHSA-hrhx-6h34-j5hc", "go:github.com/traefik/traefik"], ["GHSA-86f3-hf24-76q4", "go:github.com/gravitl/netmaker"], ["GHSA-m658-p24x-p74r", "go:mellium.im/xmpp"], ["GHSA-4fqx-74rv-638w", "go:github.com/concourse/concourse"], ["GHSA-hpmr-prr2-cqc4", "go:code.gitea.io/gitea"], ["GHSA-wmrx-57hm-mw7r", "go:github.com/hashicorp/nomad"], ["GHSA-6g5f-f5pm-mjrg", "go:github.com/istio/istio"], ["GHSA-62mh-w5cv-p88c", "go:github.com/nats-io/nats-server"], ["GHSA-8j3f-mhq8-gmh4", "go:github.com/go-vela/server"], ["GHSA-hfmf-q69j-6m5p", "go:code.gitea.io/gitea"], ["GHSA-72wf-hwcq-65h9", "go:github.com/go-macaron/csrf"], ["GHSA-hwrr-rhmm-vcvf", "go:github.com/kubernetes/kubernetes"], ["GHSA-f9fq-vjvh-779p", "go:github.com/hashicorp/vault"], ["GHSA-r3gq-wxqf-q4gh", "go:code.gitea.io/gitea"], ["GHSA-4wp3-8q92-mh8w", "go:code.gitea.io/gitea"], ["GHSA-gfh2-7jg5-653p", "go:github.com/appc/docker2aci"], ["GHSA-856q-xv3c-7f2f", "go:github.com/istio/istio"], ["GHSA-h2fg-54x9-5qhq", "go:github.com/nats-io/jwt"], ["GHSA-jrpg-35hw-m4p9", "go:code.gitea.io/gitea"], ["GHSA-fqfh-778m-2v32", "go:github.com/cli/cli"], ["GHSA-8wrg-m8vm-5fvj", "go:github.com/kongchuanhujiao/server"], ["GHSA-44gg-pmqr-4669", "go:github.com/docker/docker"], ["GHSA-q9x4-q76f-5h5j", "go:github.com/goharbor/harbor"], ["GHSA-6qq8-5wq3-86rp", "go:github.com/traefik/traefik"], ["GHSA-9m95-8hx6-7p9v", "go:github.com/opencontainers/umoci"], ["GHSA-g9mp-8g3h-3c5c", "go:github.com/flynn/noise"], ["GHSA-5qgp-p5jc-w2rm", "go:github.com/docker/docker"], ["GHSA-gwmc-6795-qghj", "go:github.com/hashicorp/nomad"], ["GHSA-8m9g-647g-5pxw", "go:github.com/Yubico/yubihsm-connector"], ["GHSA-jh6m-3pqw-242h", "go:github.com/keycloak/keycloak-gatekeeper"], ["GHSA-q47x-6mqq-4w92", "go:code.gitea.io/gitea"], ["GHSA-vc3x-gx6c-g99f", "go:github.com/bytom/bytom"], ["GHSA-5wmg-j84w-4jj4", "go:github.com/mholt/archiver"], ["GHSA-h2x7-2ff6-v32p", "go:goa.design/goa"], ["GHSA-wxjg-p59j-6c92", "go:github.com/google/fscrypt"], ["GHSA-6jm6-cmcp-fqjq", "go:github.com/hashicorp/nomad"], ["GHSA-wf43-55jj-vwq8", "go:go.etcd.io/etcd"], ["GHSA-hcw3-j74m-qc58", "go:github.com/docker/docker"], ["GHSA-877x-32pm-p28x", "go:github.com/kata-containers/runtime"], ["GHSA-57q7-rxqq-7vgp", "go:github.com/github/git-sizer"], ["GHSA-742w-89gc-8m9c", "go:github.com/containerd/containerd"], ["GHSA-8w94-cf6g-c8mg", "go:github.com/docker/docker"], ["GHSA-9wvh-ff5f-xjpj", "go:github.com/goharbor/harbor"], ["GHSA-5cgx-vhfp-6cf9", "go:sigs.k8s.io/secrets-store-csi-driver"], ["GHSA-qq97-vm5h-rrhg", "go:github.com/docker/distribution"], ["GHSA-5x92-p4p5-33c4", "go:github.com/hashicorp/nomad"], ["GHSA-5x29-3hr9-6wpw", "go:github.com/google/go-tpm"], ["GHSA-34jx-wx69-9x8v", "go:github.com/kubernetes/kubernetes"], ["GHSA-rgjg-66cx-5x9m", "go:github.com/grafana/grafana"], ["GHSA-jp32-vmm6-3vf5", "go:k8s.io/kubernetes"], ["GHSA-wc9w-wvq2-ffm9", "go:github.com/grafana/grafana"], ["GHSA-x5f3-qmwj-4f84", "go:github.com/cosmos/ethermint"], ["GHSA-m358-g4rp-533r", "go:github.com/casdoor/casdoor"], ["GHSA-6978-vg2j-cc9q", "go:github.com/kata-containers/agent"], ["GHSA-mpq4-rjj8-fjph", "go:github.com/google/fscrypt"], ["GHSA-g622-r636-qfqh", "go:github.com/couchbase/sync_gateway"], ["GHSA-99cg-575x-774p", "go:github.com/google/go-attestation"], ["GHSA-5gjm-fj42-x983", "go:go.etcd.io/etcd"], ["GHSA-qmmc-jppf-32wv", "go:github.com/docker/docker"], ["GHSA-g2qx-6ghw-67hm", "go:code.gitea.io/gitea"], ["GHSA-h289-x5wc-xcv8", "go:github.com/gorilla/websocket"], ["GHSA-vx57-7f4q-fpc7", "go:github.com/prometheus/prometheus"], ["GHSA-47wr-426j-fr82", "go:github.com/datacharmer/dbdeployer"], ["GHSA-jqmc-79gx-7g8p", "go:github.com/cri-o/cri-o"], ["GHSA-63qx-x74g-jcr7", "go:github.com/argoproj/argo-cd"], ["GHSA-8vwm-8vj8-rqjf", "go:github.com/google/fscrypt"], ["GHSA-6hv3-7c34-4hx8", "go:github.com/hashicorp/nomad"], ["GHSA-qhm4-jxv7-j9pq", "go:github.com/kubeedge/kubeedge"], ["GHSA-33p6-fx42-7rf5", "go:github.com/goharbor/harbor"], ["GHSA-85p9-j7c9-v4gr", "go:github.com/containers/buildah"], ["GHSA-xhqq-x44f-9fgg", "go:github.com/crewjam/saml"], ["GHSA-g5v4-5x39-vwhx", "go:github.com/deislabs/oras"], ["GHSA-7f33-f4f5-xwgw", "go:github.com/aws/aws-sdk-go"], ["GHSA-q2qr-3c2p-9235", "go:github.com/hashicorp/consul"], ["GHSA-q9vw-wr57-xjv3", "go:github.com/heketi/heketi"], ["GHSA-cg3q-j54f-5p7p", "go:github.com/prometheus/prometheus"], ["GHSA-82mm-ffjr-h86c", "go:github.com/istio/istio"], ["GHSA-m4jx-6526-vvhm", "go:github.com/nats-io/nats-server"], ["GHSA-9q3g-m353-cp4p", "go:helm.sh/helm"], ["GHSA-xjqr-g762-pxwp", "go:github.com/containernetworking/cni"], ["GHSA-fgv8-vj5c-2ppq", "go:github.com/opencontainers/runc"], ["GHSA-4cxw-hq44-r344", "go:github.com/v2fly/v2ray-core"], ["GHSA-x27w-qxhg-343v", "go:github.com/go-ldap/ldap"], ["GHSA-rrp4-2xx3-mv29", "go:github.com/github/gh-ost"], ["GHSA-ccxc-vr6p-4858", "go:github.com/sigstore/cosign"], ["GHSA-9cwv-cppx-mqjm", "go:github.com/clastix/capsule-proxy"], ["GHSA-93p5-8fqw-wjx3", "go:github.com/cosmos/ethermint"], ["GHSA-76wf-9vgp-pj7w", "go:github.com/aws/aws-sdk-go"], ["GHSA-g7v2-2qxx-wjrw", "go:github.com/docker/docker"], ["GHSA-997c-fj8j-rq5h", "go:github.com/docker/docker"], ["GHSA-qh36-44jv-c8xj", "go:github.com/kubernetes/kubernetes"], ["GHSA-wpfr-6297-9v57", "go:github.com/netlify/gotrue"], ["GHSA-g6w6-r76c-28j7", "go:github.com/nats-io/nats-server"], ["GHSA-pg38-r834-g45j", "go:code.gitea.io/gitea"], ["GHSA-x6mj-w4jf-jmgw", "go:github.com/kubernetes/kubernetes"], ["GHSA-579h-mv94-g4gp", "go:github.com/kubernetes/kubernetes"], ["GHSA-xx8c-m748-xr4j", "go:k8s.io/kubernetes"], ["GHSA-qrrc-ww9x-r43g", "go:github.com/docker/docker"], ["GHSA-38r5-34mr-mvm7", "go:github.com/goharbor/harbor"], ["GHSA-v4h8-794j-g8mm", "go:github.com/docker/docker"], ["GHSA-hf6f-jq25-8gq9", "go:code.gitea.io/gitea"], ["GHSA-77cr-6gr8-7rr9", "go:github.com/hashicorp/nomad"], ["GHSA-h5rh-w6vm-9ghc", "go:github.com/grafana/grafana"], ["GHSA-8fvr-5rqf-3wwh", "go:github.com/docker/docker"], ["GHSA-cx3w-xqmc-84g5", "go:github.com/git-lfs/git-lfs"], ["GHSA-x4rg-4545-4w7w", "go:github.com/apache/thrift"], ["GHSA-2575-pghm-6qqx", "go:k8s.io/kubernetes"], ["GHSA-36h2-95gj-w488", "go:code.gitea.io/gitea"], ["GHSA-g44j-7vp3-68cv", "go:github.com/docker/docker"], ["GHSA-8459-6rc9-8vf8", "go:goa.design/goa"], ["GHSA-w3wf-cfx3-6gcx", "go:github.com/mattermost/mattermost"], ["GHSA-4w5x-x539-ppf5", "go:github.com/nats-io/nats-server"], ["GHSA-pf59-j7c2-rh6x", "go:github.com/projectcalico/calico"], ["GHSA-f5pg-7wfw-84q9", "go:github.com/aws/aws-sdk-go"], ["GHSA-f5fj-7265-jxhj", "go:code.gitea.io/gitea"], ["GHSA-9689-rx4v-cqgc", "go:github.com/concourse/concourse"], ["GHSA-ch68-7cf4-35vr", "go:github.com/crewjam/saml"], ["GHSA-hv53-vf5m-8q94", "go:github.com/personnummer/go"], ["GHSA-wqv3-8cm6-h6wg", "go:k8s.io/kubernetes"], ["GHSA-vfp4-xx6m-7vf6", "go:k8s.io/kubernetes"], ["GHSA-82hx-w2r5-c2wq", "go:k8s.io/kubernetes"], ["GHSA-wp47-9r3h-xfgq", "go:github.com/apache/trafficcontrol"], ["GHSA-6rrw-4fm9-rghv", "go:github.com/gravitl/netmaker"], ["GHSA-m332-53r6-2w93", "go:github.com/etcd-io/etcd"], ["GHSA-gr7w-x2jp-3xgw", "go:github.com/caddyserver/caddy"], ["GHSA-5jp2-vwrj-99rf", "go:github.com/concourse/concourse"], ["GHSA-528j-9r78-wffx", "go:github.com/etcd-io/etcd"], ["GHSA-59hj-62f5-fgmc", "go:github.com/free5gc/free5gc"], ["GHSA-j92c-mmf7-j5x5", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-c6hx-pjc3-7fqr", "go:github.com/traefik/traefik"], ["GHSA-9gp7-6833-wv89", "go:github.com/etcd-io/etcd"], ["GHSA-qj6r-fhrc-jj5r", "go:github.com/hyperledger/fabric"], ["GHSA-7v3g-4878-5qrf", "go:github.com/hashicorp/nomad"], ["GHSA-7gc4-r5jr-9hxv", "go:github.com/flipped-aurora/gin-vue-admin"]], "valid": [["GHSA-2w6m-q946-399r", "go:github.com/dapr/dashboard"], ["GHSA-f4mm-2r69-mg5f", "go:github.com/openfga/openfga"], ["GHSA-vj4m-83m8-xpw5", "go:github.com/openfga/openfga"], ["GHSA-mcjj-2fvq-mc3r", "go:gogs.io/gogs"], ["GHSA-h8g9-6gvh-5mrc", "go:github.com/etcd-io/etcd"], ["GHSA-67x4-qr35-qvrm", "go:github.com/flyteorg/flyteadmin"], ["GHSA-m5m3-46gj-wch8", "go:github.com/sylabs/sif"], ["GHSA-p658-8693-mhvg", "go:github.com/tendermint/tendermint"], ["GHSA-mqqv-chpx-vq25", "go:github.com/russellhaering/goxmldsig"], ["GHSA-mxrx-fg8p-5p5j", "go:github.com/brokercap/Bifrost"], ["GHSA-69ch-w2m2-3vjp", "go:github.com/dhowden/tag"], ["GHSA-x279-68rr-jp4p", "go:github.com/supranational/blst"], ["GHSA-93m7-c69f-5cfj", "go:github.com/antchfx/xmlquery"], ["GHSA-f2rj-m42r-6jm2", "go:github.com/zalando/skipper"], ["GHSA-mwwc-3jv2-62j3", "go:github.com/AdguardTeam/AdGuardHome"], ["GHSA-95x7-mh78-7w2r", "go:github.com/openfga/openfga"], ["GHSA-f4p5-x4vc-mh4v", "go:k8s.io/kubernetes"], ["GHSA-vh7g-p26c-j2cw", "go:github.com/concourse/dex"], ["GHSA-xqv2-3vvq-qg6r", "go:github.com/hashicorp/boundary"], ["GHSA-pmw9-567p-68pc", "go:github.com/cloudflare/cfrpki"], ["GHSA-w8xw-7crf-h23x", "go:code.gitea.io/gitea"], ["GHSA-9rpw-2h95-666c", "go:github.com/cloudflare/goflow/v3"], ["GHSA-4993-m7g5-r9hh", "go:github.com/etcd-io/etcd"], ["GHSA-jcxc-rh6w-wf49", "go:github.com/kataras/iris"], ["GHSA-mvff-h3cj-wj9c", "go:github.com/containerd/containerd"], ["GHSA-vc3p-29h2-gpcp", "go:golang.org/x/net"], ["GHSA-3cf2-x423-x582", "go:github.com/containers/podman"], ["GHSA-mh3m-8c74-74xh", "go:github.com/graphql-go/graphql"], ["GHSA-7p8f-8hjm-wm92", "go:go.etcd.io/etcd/v3"], ["GHSA-gp6j-vx54-5pmf", "go:code.vegaprotocol.io/vega"], ["GHSA-f9jg-8p32-2f55", "go:k8s.io/kubernetes"], ["GHSA-5r5w-h76p-m726", "go:github.com/foxcpp/maddy"], ["GHSA-pmcr-2rhp-36hr", "go:github.com/navidrome/navidrome"], ["GHSA-m36x-mgfh-8g78", "go:github.com/projectdiscovery/interactsh"], ["GHSA-f854-hpxv-cw9r", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-m7vp-hqwv-7m5x", "go:google.golang.org/grpc"], ["GHSA-r34v-gqmw-qvgj", "go:github.com/containers/libpod"], ["GHSA-mjqc-5c9x-xfcc", "go:github.com/coreos/ignition"], ["GHSA-c9gm-7rfj-8w5h", "go:github.com/tidwall/gjson"], ["GHSA-mj73-5x75-9phh", "go:github.com/sylabs/singularity"], ["GHSA-vvmq-fwmg-2gjc", "go:github.com/fluxcd/flux2"], ["GHSA-6p8v-8cq8-v2r3", "go:github.com/cilium/cilium"], ["GHSA-2h9c-34v6-3qmr", "go:k8s.io/kubernetes"], ["GHSA-fp37-c92q-4pwq", "go:k8s.io/apiserver"], ["GHSA-x24g-9w7v-vprh", "go:github.com/hashicorp/go-getter"], ["GHSA-qcvw-82hh-gq38", "go:github.com/istio/istio"], ["GHSA-r3fq-cmmw-cpmm", "go:github.com/containous/traefik/api"], ["GHSA-r642-gv9p-2wjj", "go:github.com/argoproj/argo-cd"], ["GHSA-6452-jr93-r5qm", "go:github.com/b3log/wide"], ["GHSA-27mh-3343-6hg5", "go:github.com/dhowden/tag"], ["GHSA-cjr4-fv6c-f3mv", "go:github.com/hashicorp/go-getter"], ["GHSA-w3x4-9854-95x8", "go:github.com/rancher/rancher"], ["GHSA-px5r-fqj6-r2f8", "go:gogs.io/gogs"], ["GHSA-3vm4-22fp-5rfm", "go:golang.org/x/crypto"], ["GHSA-jmrx-5g74-6v2f", "go:k8s.io/kubernetes"], ["GHSA-wg79-2cgp-qrjm", "go:github.com/dhowden/tag"], ["GHSA-h62f-wm92-2cmw", "go:github.com/docker/docker"], ["GHSA-4fc7-hc63-7fjg", "go:github.com/rancher/rancher"], ["GHSA-7pwf-jg34-hxwp", "go:github.com/fluxcd/kustomize-controller"], ["GHSA-4r78-hx75-jjj2", "go:golang.org/x/net"], ["GHSA-hp87-p4gw-j4gq", "go:github.com/go-yaml/yaml"], ["GHSA-j77r-2fxf-5jrw", "go:github.com/fluxcd/kustomize-controller"], ["GHSA-w45j-f832-hxvh", "go:github.com/pion/dtls"], ["GHSA-r5c5-pr8j-pfp7", "go:golang.org/x/crypto"], ["GHSA-xmg8-99r8-jc2j", "go:github.com/argoproj/argo-cd"], ["GHSA-wp7w-vx86-vj9h", "go:github.com/containers/podman"], ["GHSA-q4rr-64r9-fwgf", "go:github.com/evanphx/json-patch"], ["GHSA-6h8c-gw33-cjm2", "go:github.com/loft-sh/devspace"], ["GHSA-ph3w-2843-72mx", "go:code.gitea.io/gitea"], ["GHSA-p5f9-c9j9-g8qx", "go:code.gitea.io/gitea"], ["GHSA-9pg5-3pjc-f8wm", "go:github.com/gphper/ginadmin"], ["GHSA-66x3-6cw3-v5gj", "go:github.com/theupdateframework/go-tuf"], ["GHSA-p83v-8vmr-qfv9", "go:github.com/sylabs/singularity"], ["GHSA-4x32-h296-rg6j", "go:github.com/sylabs/singularity"], ["GHSA-5824-6jfv-xr3r", "go:github.com/gphper/ginadmin"], ["GHSA-w4xh-w33p-4v29", "go:github.com/git-lfs/git-lfs"], ["GHSA-2wmf-p7f8-w42h", "go:github.com/envoyproxy/envoy"], ["GHSA-rh5f-2w6r-q7vj", "go:github.com/containers/podman"], ["GHSA-q7fx-wm2p-qfj8", "go:github.com/hashicorp/consul"], ["GHSA-jw82-xjgr-g6f8", "go:github.com/nmstate/kubernetes-nmstate"], ["GHSA-x5fh-fvvr-892f", "go:github.com/grafana/grafana"], ["GHSA-2wp2-chmh-r934", "go:golang.org/x/net"], ["GHSA-r4m4-pmvw-m6j5", "go:github.com/apache/thrift"], ["GHSA-gc62-j469-9gjm", "go:github.com/rancher/rancher"], ["GHSA-f4w6-3rh6-6q4q", "go:github.com/kubernetes-csi/external-provisioner"], ["GHSA-c92w-72c5-9x59", "go:k8s.io/kube-state-metrics"], ["GHSA-6q5m-22mq-q2xv", "go:github.com/istio/istio"], ["GHSA-8vrw-m3j9-j27c", "go:github.com/buger/jsonparser"], ["GHSA-cmv8-6362-r5w9", "go:github.com/argoproj/argo-workflows"], ["GHSA-fg3x-rwq9-74cw", "go:code.gitea.io/gitea"], ["GHSA-2cjc-rgmp-x649", "go:github.com/containous/traefik"], ["GHSA-wjxw-gh3m-7pm5", "go:github.com/ethereum/go-ethereum"], ["GHSA-fcgg-rvwg-jv58", "go:github.com/hashicorp/go-getter"], ["GHSA-x3jr-pf6g-c48f", "go:golang.org/x/crypto"], ["GHSA-x6r5-vxfg-gq3v", "go:github.com/helm/helm"], ["GHSA-39qc-96h7-956f", "go:golang.org/x/net/http2"], ["GHSA-5rh7-6gfj-mc87", "go:code.gitea.io/gitea"], ["GHSA-p3x5-5xpx-9phm", "go:k8s.io/kubernetes"], ["GHSA-fx6x-h9g4-56f8", "go:github.com/containernetworking/plugins"], ["GHSA-hhpm-74pm-hf35", "go:k8s.io/ingress-nginx"], ["GHSA-83g2-8m93-v3w7", "go:golang.org/x/net"], ["GHSA-g7p7-x6w7-w6qg", "go:code.gitea.io/gitea"], ["GHSA-7phr-6cc9-4m5q", "go:github.com/grafana/grafana"], ["GHSA-w3r9-r9w7-8h48", "go:github.com/facebook/fbthrift"], ["GHSA-f7ff-xf87-f22q", "go:github.com/mindoc-org/mindoc"], ["GHSA-4qvx-qq5w-695p", "go:github.com/hashicorp/consul"], ["GHSA-cx94-mrg9-rq4j", "go:github.com/pion/dtls"], ["GHSA-cm8f-h6j3-p25c", "go:github.com/pion/dtls"], ["GHSA-mv93-wvcp-7m7r", "go:golang.org/x/net"], ["GHSA-8xmx-h8rq-h94j", "go:github.com/hashicorp/consul"], ["GHSA-hx8w-ghh8-r4xf", "go:github.com/rancher/rancher"], ["GHSA-pvmg-xgmx-9mxh", "go:k8s.io/ingress-nginx"], ["GHSA-785h-hrf7-gqxc", "go:github.com/docker/notary"], ["GHSA-6m8r-jh89-rq7h", "go:github.com/rancher/rancher"], ["GHSA-mm7g-f2gg-cw8g", "go:github.com/kubernetes/kubernetes"], ["GHSA-927h-x4qj-r242", "go:github.com/openshift/origin"], ["GHSA-ff28-f46g-r9g8", "go:gogs.io/gogs"], ["GHSA-5hjh-c26m-xw8w", "go:github.com/hoppscotch/proxyscotch"], ["GHSA-9h9f-9q8g-6764", "go:github.com/gophish/gophish"], ["GHSA-jgwg-35hf-xqrr", "go:github.com/openshift/oauth-apiserver"], ["GHSA-qx32-f6g6-fcfr", "go:github.com/beego/beego"], ["GHSA-vc7h-cmp3-4hw5", "go:istio.io/istio"], ["GHSA-85c5-ccm8-vr96", "go:github.com/mastercactapus/proxyprotocol"], ["GHSA-hj57-j5cw-2mwp", "go:github.com/coreos/ignition"], ["GHSA-2jq6-ffph-p4h8", "go:github.com/kubernetes/kubernetes"], ["GHSA-fhm8-cxcv-pwvc", "go:github.com/hashicorp/consul"], ["GHSA-h86h-8ppg-mxmh", "go:golang.org/x/net"], ["GHSA-gxhv-3hwf-wjp9", "go:github.com/openshift/origin"], ["GHSA-xrxm-mvqm-r553", "go:github.com/helm/helm"], ["GHSA-8mpq-fmr3-6jxv", "go:github.com/lxc/lxd"], ["GHSA-fcf9-6fv2-fc5v", "go:golang.org/x/net"], ["GHSA-vmhj-p9hw-vgrf", "go:github.com/containers/podman"], ["GHSA-p5pc-m4q7-7qm9", "go:helm.sh/helm"], ["GHSA-hgr8-6h9x-f7q9", "go:golang.org/x/net/http2"], ["GHSA-28xp-g7f6-7mhf", "go:github.com/syncthing/syncthing"], ["GHSA-2w2v-xcr9-mj4m", "go:github.com/hashicorp/nomad"], ["GHSA-j249-ghv5-7mxv", "go:github.com/docker/docker-ce"], ["GHSA-vj95-2f9q-x7h6", "go:github.com/prasmussen/glot-code-runner"], ["GHSA-vfxc-r2gx-v2vq", "go:github.com/hybridgroup/gobot"], ["GHSA-qwrf-gfpj-qvj6", "go:github.com/stripe/smokescreen"], ["GHSA-x7f3-62pm-9p38", "go:github.com/grafana/agent"], ["GHSA-jwvr-vv7p-gpwq", "go:github.com/rancher/rancher"], ["GHSA-6pcv-qqx4-mxm3", "go:k8s.io/minikube"], ["GHSA-fmrf-gvjp-5j5g", "go:github.com/cilium/cilium"], ["GHSA-5p4h-3377-7w67", "go:golang.org/x/net"], ["GHSA-9hxg-w7qf-hh93", "go:gogs.io/gogs"], ["GHSA-9c9w-9pq7-f35h", "go:github.com/gophish/gophish"], ["GHSA-9wm7-rc47-g56m", "go:github.com/dhowden/tag"], ["GHSA-28r2-q6m8-9hpx", "go:github.com/hashicorp/go-getter"], ["GHSA-vjj6-5m9f-wqjw", "go:github.com/hyperledger/fabric"], ["GHSA-4j5x-f394-xx79", "go:github.com/liamg/gitjacker"], ["GHSA-f3fp-gc8g-vw66", "go:github.com/opencontainers/runc"], ["GHSA-752c-vfpf-cp2w", "go:github.com/openark/orchestrator"], ["GHSA-6gcg-hp2x-q54h", "go:github.com/argoproj/argo-cd"], ["GHSA-p5gc-957x-gfw9", "go:github.com/ethereum/go-ethereum"], ["GHSA-xj7v-c82w-92q2", "go:github.com/argoproj/argo-cd"], ["GHSA-c5wc-v287-82pc", "go:github.com/hashicorp/vault"], ["GHSA-j2h2-cvwh-cr64", "go:github.com/mattermost/mattermost"], ["GHSA-4wpp-w5r4-7v5v", "go:github.com/charmbracelet/charm"], ["GHSA-4v48-4q5m-8vx4", "go:github.com/prometheus/exporter-toolkit"], ["GHSA-p228-4mrh-ww7r", "go:go.opentelemetry.io/contrib/instrumentation/gopkg.in/macaron.v1/otelmacaron"], ["GHSA-68gw-r2x5-7r5r", "go:github.com/usememos/memos"], ["GHSA-xxfx-w2rw-gh63", "go:github.com/csaf-poc/csaf_distribution"], ["GHSA-3fm3-m23v-5r46", "go:github.com/darklynx/request-baskets"], ["GHSA-vh43-cc6x-prpr", "go:github.com/usememos/memos"], ["GHSA-jwrv-x6rx-8vfm", "go:github.com/go-macaron/i18n"], ["GHSA-hhxg-px5h-jc32", "go:github.com/go-macaron/csrf"], ["GHSA-qr52-59r6-49f4", "go:github.com/usememos/memos"], ["GHSA-mfmp-8mqg-q4wm", "go:github.com/usememos/memos"], ["GHSA-p82q-rxpm-hjpc", "go:github.com/Azure/aad-pod-identity"], ["GHSA-h2ph-vhm7-g4hp", "go:github.com/traefik/traefik"], ["GHSA-r88r-gmrh-7j83", "go:github.com/go-yaml/yaml"], ["GHSA-4348-x292-h437", "go:goa.design/goa"], ["GHSA-cwh7-28vg-jmpr", "go:github.com/jessfraz/pastebinit"], ["GHSA-fjgq-224f-fq37", "go:github.com/goadesign/goa"], ["GHSA-gfj4-wg89-m22r", "go:github.com/usememos/memos"], ["GHSA-m3q4-7qmj-657m", "go:github.com/openfga/openfga"], ["GHSA-m5pr-wm6q-x4g2", "go:github.com/usememos/memos"], ["GHSA-3839-6r69-m497", "go:goa.design/goa"], ["GHSA-67fx-wx78-jx33", "go:github.com/helm/helm"], ["GHSA-468w-8x39-gj5v", "go:github.com/traefik/traefik"], ["GHSA-qvx2-59g8-8hph", "go:code.sajari.com/docconv"], ["GHSA-c8jh-vcjh-fx2w", "go:github.com/usememos/memos"], ["GHSA-rprg-4v7q-87v7", "go:github.com/containers/buildah"], ["GHSA-x45c-cvp8-q4fm", "go:github.com/clastix/capsule"], ["GHSA-gw9m-2m5v-c6x5", "go:github.com/usememos/memos"], ["GHSA-cq2g-pw6q-hf7j", "go:github.com/prometheus/alertmanager"], ["GHSA-qrrf-xvcf-p64q", "go:github.com/usememos/memos"], ["GHSA-xrjj-mj9h-534m", "go:k8s.io/client-go"], ["GHSA-6cmv-2548-82v4", "go:github.com/leanote/leanote"], ["GHSA-vp56-r7qv-783v", "go:golang.org/x/net/http2"], ["GHSA-pwhr-p68w-296x", "go:github.com/usememos/memos"], ["GHSA-jpf8-h7h7-3ppm", "go:goa.design/goa"], ["GHSA-9h6h-9g78-86f7", "go:github.com/fkie-cad/yapscan"], ["GHSA-hrm3-3xm6-x33h", "go:github.com/nanobox-io/golang-nanoauth"], ["GHSA-9v48-2h5x-fvpm", "go:github.com/usememos/memos"], ["GHSA-jpgg-cp2x-qrw3", "go:github.com/gorilla/websocket"], ["GHSA-87mm-qxm5-cp3f", "go:github.com/ewen-lbh/ffcss"], ["GHSA-qw36-rw5q-gxcq", "go:github.com/usememos/memos"], ["GHSA-967g-cjx4-h7j6", "go:github.com/ipld/go-codec-dagpb"], ["GHSA-r3p3-5f35-h6mf", "go:github.com/usememos/memos"], ["GHSA-w57v-6xp4-rm2v", "go:github.com/usememos/memos"], ["GHSA-f5c5-hmw9-v8hx", "go:goa.design/goa"], ["GHSA-6cr6-fmvc-vw2p", "go:github.com/flynn/noise"], ["GHSA-42q2-m54f-jh95", "go:github.com/usememos/memos"], ["GHSA-33m8-f4hw-wm3q", "go:github.com/usememos/memos"], ["GHSA-rgj5-jj5q-v3v7", "go:github.com/usememos/memos"], ["GHSA-f93f-55c2-8c89", "go:github.com/casdoor/casdoor"], ["GHSA-j593-h5v3-45x6", "go:github.com/usememos/memos"], ["GHSA-6rx9-889q-vv2r", "go:github.com/helm/helm"], ["GHSA-m3cq-xcx9-3gvm", "go:github.com/kyverno/kyverno"], ["GHSA-cm9x-c3rh-7rc4", "go:github.com/etcd-io/etcd"], ["GHSA-cwrm-33qq-4w2x", "go:github.com/usememos/memos"], ["GHSA-mq5q-gpgv-pwxw", "go:github.com/usememos/memos"], ["GHSA-mfvq-m3jj-8864", "go:github.com/usememos/memos"], ["GHSA-qcw2-492v-57xj", "go:github.com/usememos/memos"], ["GHSA-j453-hm5x-c46w", "go:go.temporal.io/server"], ["GHSA-h4q8-96p6-jcgr", "go:github.com/bradleyfalzon/ghinstallation"], ["GHSA-957m-g6rf-4c2m", "go:github.com/Xhofe/alist"], ["GHSA-vwg4-846x-f94v", "go:github.com/usememos/memos"], ["GHSA-rmhx-9h5h-3xh3", "go:github.com/usememos/memos"], ["GHSA-x39j-h85h-3f46", "go:github.com/ipld/go-codec-dagpb"], ["GHSA-jcr6-mmjj-pchw", "go:github.com/kiali/kiali"], ["GHSA-4gjr-vgfx-9qvw", "go:github.com/Xhofe/alist"], ["GHSA-6q6q-88xp-6f2r", "go:github.com/go-yaml/yaml"], ["GHSA-6jvc-q2x7-pchv", "go:github.com/aws/aws-sdk-go"], ["GHSA-47xh-qxqv-mgvg", "go:github.com/mindoc-org/mindoc"], ["GHSA-f83p-pg86-p922", "go:github.com/usememos/memos"], ["GHSA-642q-2q68-9j3p", "go:github.com/usememos/memos"], ["GHSA-v92p-phmp-xffr", "go:github.com/usememos/memos"], ["GHSA-53c4-hhmh-vw5q", "go:github.com/aws/aws-sdk-go"], ["GHSA-j7qp-mfxf-8xjw", "go:github.com/libp2p/go-libp2p"], ["GHSA-6w5w-wx8w-2cq9", "go:github.com/usememos/memos"], ["GHSA-pmg2-rph8-p8r6", "go:github.com/Xhofe/alist"], ["GHSA-6fx9-29x2-fmfj", "go:github.com/usememos/memos"], ["GHSA-p6fg-723f-hgpw", "go:goa.design/goa"], ["GHSA-hc5q-26h8-r9wf", "go:github.com/usememos/memos"], ["GHSA-5jqp-wmhj-g33f", "go:github.com/usememos/memos"], ["GHSA-gw62-c7w4-x449", "go:github.com/studygolang/studygolang"], ["GHSA-2qjp-425j-52j9", "go:github.com/containerd/containerd"], ["GHSA-j8x2-2m5w-j939", "go:github.com/aws/amazon-cloudwatch-agent"], ["GHSA-ppp9-7jff-5vj2", "go:golang.org/x/text"], ["GHSA-gxqf-4g4p-q3hc", "go:github.com/usememos/memos"], ["GHSA-5vw4-v588-pgv8", "go:github.com/minio/minio"], ["GHSA-fv6c-rfg3-gvjw", "go:github.com/usememos/memos"], ["GHSA-4fv8-w65m-3932", "go:github.com/kubernetes-sigs/aws-efs-csi-driver"], ["GHSA-8w5q-5fpq-v4pm", "go:github.com/usememos/memos"], ["GHSA-jr65-gpj5-cw74", "go:github.com/multiversx/mx-chain-go"], ["GHSA-6whj-8g9g-5jvx", "go:github.com/usememos/memos"], ["GHSA-qf9q-3wwx-8qjv", "go:github.com/usememos/memos"], ["GHSA-c2v4-8r9g-g5xj", "go:github.com/usememos/memos"], ["GHSA-qcf5-m2c6-89f2", "go:github.com/usememos/memos"], ["GHSA-4wp2-8rm2-jgmh", "go:github.com/git-lfs/git-lfs"], ["GHSA-c5hq-35h7-r9x4", "go:github.com/usememos/memos"], ["GHSA-x9p9-v3x6-68mq", "go:github.com/usememos/memos"], ["GHSA-7rg2-cxvp-9p7p", "go:github.com/prometheus/prometheus"], ["GHSA-q9qr-jwpw-3qvv", "go:github.com/go-macaron/csrf"], ["GHSA-ghx2-6v4g-9wmm", "go:github.com/usememos/memos"], ["GHSA-m7qp-cj9p-gj85", "go:github.com/openshift/osin"], ["GHSA-rx2m-xr4x-54hh", "go:github.com/usememos/memos"], ["GHSA-hggr-p7v6-73p5", "go:github.com/revel/revel"], ["GHSA-f552-97qx-c694", "go:github.com/usememos/memos"], ["GHSA-xr7p-8q82-878q", "go:ktbs.dev/teler"], ["GHSA-pp3p-6jjh-rmg7", "go:github.com/usememos/memos"], ["GHSA-6vm3-jj99-7229", "go:github.com/gin-gonic/gin"], ["GHSA-rmj9-q58g-9qgg", "go:goa.design/goa"], ["GHSA-xv6x-456v-24xh", "go:github.com/gotify/server"], ["GHSA-7qpw-2j9m-rw8c", "go:github.com/usememos/memos"], ["GHSA-5x84-q523-vvwr", "go:goa.design/goa"], ["GHSA-cjcc-46j8-xmr8", "go:github.com/gorilla/websocket"]], "test": [["GHSA-gxgj-xjcw-fv9p", "go:gogs.io/gogs"], ["GHSA-jvq8-w7qv-hqp6", "go:github.com/usememos/memos"], ["GHSA-gvfj-fxx3-j323", "go:github.com/cilium/cilium"], ["GHSA-r7hg-2cpp-8wqq", "go:github.com/usememos/memos"], ["GHSA-5rhg-xhgr-5hfj", "go:github.com/lima-vm/lima"], ["GHSA-4crw-w8pw-2hmf", "go:github.com/containers/buildah"], ["GHSA-97rc-mm5j-f6rj", "go:github.com/usememos/memos"], ["GHSA-32qh-8vg6-9g43", "go:github.com/lima-vm/lima"], ["GHSA-6m4h-hfpp-x8cx", "go:code.sajari.com/docconv"], ["GHSA-gjcg-vrxg-xmgv", "go:github.com/envoyproxy/envoy"], ["GHSA-cfc2-wjcm-c8fm", "go:github.com/pomerium/pomerium"], ["GHSA-74j8-88mm-7496", "go:k8s.io/apiserver"], ["GHSA-x6jv-5vfg-gm7x", "go:github.com/apache/servicecomb-service-center"], ["GHSA-v9j4-cp63-qv62", "go:github.com/gen2brain/go-unarr"], ["GHSA-vw47-mr44-3jf9", "go:k8s.io/kubernetes"], ["GHSA-grj5-8x6q-hc9q", "go:github.com/grafana/loki"], ["GHSA-q9mp-79cp-9g8j", "go:github.com/traefik/traefik"], ["GHSA-vrxp-mg9f-hwf3", "go:github.com/google/go-attestation"], ["GHSA-c77f-4rgj-jfr4", "go:github.com/beego/beego"], ["GHSA-c8x3-rg72-fwwg", "go:github.com/hashicorp/nomad"], ["GHSA-hv5f-73mr-7vvj", "go:github.com/mattermost/mattermost"], ["GHSA-mfv7-gq43-w965", "go:k8s.io/kubernetes"], ["GHSA-ccw8-7688-vqx4", "go:github.com/hashicorp/consul"], ["GHSA-6hw5-6gcx-phmw", "go:github.com/hashicorp/consul"], ["GHSA-g95p-88p4-76cm", "go:code.gitea.io/gitea"], ["GHSA-7h6j-2268-fhcm", "go:github.com/traefik/traefik"], ["GHSA-jphm-g89m-v42p", "go:github.com/grafana/grafana"], ["GHSA-5wjf-62hw-q78r", "go:github.com/envoyproxy/envoy"], ["GHSA-c8xp-8mf3-62h9", "go:github.com/cloudflare/cfrpki"], ["GHSA-fpv6-f8jw-rc3r", "go:github.com/elves/elvish"], ["GHSA-vrmr-f2qh-3hhf", "go:github.com/wal-g/wal-g"], ["GHSA-wx8q-rgfr-cf6v", "go:github.com/google/exposure-notifications-verification-server"], ["GHSA-8cvr-4rrf-f244", "go:github.com/cloudflare/cfrpki"], ["GHSA-5mxh-2qfv-4g7j", "go:github.com/evanphx/json-patch"], ["GHSA-f5f7-6478-qm6p", "go:github.com/kubernetes/kubernetes"], ["GHSA-458f-26r3-x2c3", "go:github.com/schollz/rwtxt"], ["GHSA-3pqh-p72c-fj85", "go:github.com/cloudflare/cfrpki"], ["GHSA-5m8f-chrv-7rw5", "go:github.com/ethereum/go-ethereum"], ["GHSA-6c7m-qwxj-mvhp", "go:github.com/edgexfoundry/app-functions-sdk-go"], ["GHSA-5j5w-g665-5m35", "go:github.com/containerd/containerd"], ["GHSA-26cm-qrc6-mfgj", "go:github.com/go-ldap/ldap"], ["GHSA-cqh2-vc2f-q4fh", "go:github.com/cloudflare/cfrpki"], ["GHSA-g5gj-9ggf-9vmq", "go:github.com/cloudflare/cfrpki"], ["GHSA-77vh-xpmg-72qh", "go:github.com/opencontainers/image-spec"], ["GHSA-4999-659w-mq36", "go:github.com/minio/console"], ["GHSA-g9wh-3vrx-r7hg", "go:github.com/yi-ge/unzip"], ["GHSA-35rf-v2jv-gfg7", "go:github.com/fluxcd/kustomize-controller"], ["GHSA-j6wp-3859-vxfg", "go:github.com/pomerium/pomerium"], ["GHSA-mc8v-mgrf-8f4m", "go:github.com/docker/distribution"], ["GHSA-w6ww-fmfx-2x22", "go:github.com/deislabs/oras"], ["GHSA-f6px-w8rh-7r89", "go:github.com/beego/beego"], ["GHSA-m697-4v8f-55qg", "go:github.com/traefik/traefik"], ["GHSA-prqf-xr2j-xf65", "go:github.com/argoproj/argo-cd"], ["GHSA-6239-28c2-9mrm", "go:github.com/hashicorp/vault"], ["GHSA-h563-xh25-x54q", "go:github.com/argoproj/argo-workflows"], ["GHSA-hqxw-mm44-gc4r", "go:github.com/istio/istio"], ["GHSA-5ph6-qq5x-7jwc", "go:github.com/envoyproxy/envoy"], ["GHSA-fp52-qw33-mfmw", "go:github.com/hashicorp/vault"], ["GHSA-6c73-2v8x-qpvm", "go:github.com/argoproj/argo-cd"], ["GHSA-rc7p-gmvh-xfx2", "go:github.com/argoproj/argo-cd"], ["GHSA-23fq-q7hc-993r", "go:github.com/hashicorp/vault"], ["GHSA-7774-7vr3-cc8j", "go:github.com/istio/istio"], ["GHSA-9856-9gg9-qcmq", "go:github.com/lima-vm/lima"], ["GHSA-8h2g-r292-j8xh", "go:github.com/hashicorp/consul"], ["GHSA-9vh5-r4qw-v3vv", "go:github.com/hashicorp/vault"], ["GHSA-r9w6-rhh9-7v53", "go:github.com/hashicorp/consul"], ["GHSA-mj9r-wwm8-7q52", "go:github.com/Kava-Labs/kava"], ["GHSA-xcf7-q56x-78gh", "go:github.com/pires/go-proxyproto"], ["GHSA-25gf-8qrr-g78r", "go:github.com/hashicorp/consul"], ["GHSA-xcqr-9h24-vrgw", "go:github.com/argoproj/argo-cd"], ["GHSA-7638-r9r3-rmjj", "go:github.com/containers/buildah"], ["GHSA-h8jc-jmrf-9h8f", "go:github.com/argoproj/argo-cd"], ["GHSA-c72p-9xmj-rx3w", "go:github.com/containerd/containerd"], ["GHSA-7jr6-prv4-5wf5", "go:github.com/helm/helm"], ["GHSA-cpgw-2wxr-pww3", "go:gogs.io/gogs"], ["GHSA-g6xv-8q23-w2q3", "go:gogs.io/gogs"], ["GHSA-4hq8-gmxx-h6w9", "go:github.com/mattermost/mattermost"], ["GHSA-rmw5-xpg9-jr29", "go:github.com/rclone/rclone"], ["GHSA-5mv9-q7fq-9394", "go:github.com/sylabs/singularity"], ["GHSA-9hx4-qm7h-x84j", "go:gogs.io/gogs"], ["GHSA-jm5c-rv3w-w83m", "go:github.com/holiman/uint256"], ["GHSA-35qp-xq9f-2rjx", "go:github.com/hashicorp/nomad"], ["GHSA-38j9-7pp9-2hjw", "go:github.com/hashicorp/vault"], ["GHSA-v592-xf75-856p", "go:github.com/ethereum/go-ethereum"], ["GHSA-599h-8wpj-75xj", "go:github.com/tyktechnologies/tyk-identity-broker"], ["GHSA-cf55-rq8x-hm6f", "go:github.com/dutchcoders/transfer.sh"], ["GHSA-433w-mm6h-rv9p", "go:github.com/russellhaering/goxmldsig"], ["GHSA-pw59-4qgf-jxr8", "go:github.com/apache/trafficcontrol"], ["GHSA-h395-qcrw-5vmq", "go:github.com/gin-gonic/gin"], ["GHSA-57v4-m9jx-mh8r", "go:github.com/ovn-org/ovn-kubernetes"], ["GHSA-w3jx-wv97-67ph", "go:github.com/dutchcoders/transfer.sh"], ["GHSA-27pv-q55r-222g", "go:github.com/whyrusleeping/tar-utils"], ["GHSA-9cx9-x2gp-9qvh", "go:gogs.io/gogs"], ["GHSA-3fx4-7f69-5mmg", "go:github.com/square/go-jose"], ["GHSA-m45g-f45x-vv22", "go:github.com/cortexproject/cortex"], ["GHSA-mr6h-chqp-p9g2", "go:gogs.io/gogs"], ["GHSA-cjjc-xp8v-855w", "go:github.com/helm/helm"], ["GHSA-8j34-9876-pvfq", "go:github.com/gohugoio/hugo"], ["GHSA-69v6-xc2j-r2jf", "go:github.com/evmos/evmos"], ["GHSA-9qq2-xhmc-h9qr", "go:github.com/rancher/rancher"], ["GHSA-hwqm-x785-qh8p", "go:github.com/hashicorp/consul"], ["GHSA-mv55-23xp-3wp8", "go:github.com/kiali/kiali"], ["GHSA-6rg3-8h8x-5xfv", "go:github.com/grafana/grafana"], ["GHSA-9423-6c93-gpp8", "go:github.com/lima-vm/lima"], ["GHSA-vfvf-6gx5-mqv6", "go:github.com/ory/oathkeeper"], ["GHSA-gq5r-cc4w-g8xf", "go:github.com/russellhaering/gosaml2"], ["GHSA-ggjr-2f7v-vhq4", "go:github.com/kiali/kiali"], ["GHSA-w942-gw6m-p62c", "go:github.com/tidwall/gjson"], ["GHSA-xw37-57qp-9mm4", "go:github.com/heketi/heketi"], ["GHSA-jj6m-r8jc-2gp7", "go:github.com/pterodactyl/wings"], ["GHSA-399h-cmvp-qgx5", "go:github.com/binance-chain/tss-lib"], ["GHSA-qvp4-rpmr-xwrr", "go:github.com/Kava-Labs/kava"], ["GHSA-m6gx-rhvj-fh52", "go:github.com/go-aah/aah"], ["GHSA-vf6q-9f2f-mwhv", "go:github.com/hashicorp/nomad"], ["GHSA-56hp-xqp3-w2jf", "go:github.com/helm/helm"], ["GHSA-7gfg-6934-mqq2", "go:github.com/pion/dtls"], ["GHSA-p55x-7x9v-q8m4", "go:github.com/miekg/dns"], ["GHSA-r4gv-vj59-cccm", "go:github.com/ipfs/go-ipfs"], ["GHSA-qq3j-xp49-j73f", "go:github.com/helm/helm"], ["GHSA-f6mq-5m25-4r72", "go:go.mongodb.org/mongo-driver"], ["GHSA-qj26-7grj-whg3", "go:github.com/google/fscrypt"], ["GHSA-c38g-469g-cmgx", "go:github.com/helm/helm"], ["GHSA-9h4h-8w5p-f28w", "go:tailscale.com/cmd"], ["GHSA-r33q-22hv-j29q", "go:github.com/ethereum/go-ethereum"], ["GHSA-5gjg-jgh4-gppm", "go:github.com/ecnepsnai/web"], ["GHSA-86r9-39j9-99wp", "go:github.com/square/go-jose"], ["GHSA-jq42-hfch-42f3", "go:github.com/sylabs/singularity"], ["GHSA-qv95-g3gm-x542", "go:github.com/hashicorp/vault"], ["GHSA-m6m5-pp4g-fcc8", "go:github.com/gopistolet/gopistolet"], ["GHSA-59hh-656j-3p7v", "go:github.com/navidrome/navidrome"], ["GHSA-qh54-9vc5-m9fg", "go:github.com/foxcpp/maddy"], ["GHSA-2p6r-37p9-89p2", "go:github.com/cosmos/cosmos-sdk"], ["GHSA-ppj4-34rq-v8j9", "go:github.com/tidwall/gjson"], ["GHSA-c2h3-6mxw-7mvq", "go:github.com/containerd/containerd"], ["GHSA-m836-gxwq-j2pm", "go:code.vegaprotocol.io/vega"], ["GHSA-gw97-f6h8-gm94", "go:github.com/apache/trafficcontrol"], ["GHSA-69j6-29vr-p3j9", "go:github.com/grafana/grafana"], ["GHSA-362v-wg5p-64w2", "go:github.com/hashicorp/vault"], ["GHSA-465w-gg5p-85c9", "go:github.com/kiali/kiali"], ["GHSA-fx8w-mjvm-hvpc", "go:github.com/containers/buildah"], ["GHSA-c66w-hq56-4q97", "go:github.com/cilium/cilium"], ["GHSA-35vc-w93w-75c2", "go:github.com/pomerium/pomerium"], ["GHSA-7qw8-847f-pggm", "go:github.com/containers/storage"], ["GHSA-g636-q5fc-4pr7", "go:github.com/moov-io/customers"], ["GHSA-5v95-v8c8-3rh6", "go:gogs.io/gogs"], ["GHSA-h3p9-wrgx-82cm", "go:github.com/hashicorp/terraform"], ["GHSA-qq5v-f4c3-395c", "go:github.com/cli/cli"], ["GHSA-64rh-r86q-75ff", "go:github.com/kiali/kiali"], ["GHSA-jhj6-5mh6-4pvf", "go:ktbs.dev/teler"], ["GHSA-m54r-vrmv-hw33", "go:github.com/helm/helm"], ["GHSA-x5c7-x7m2-rhmf", "go:github.com/go-yaml/yaml"], ["GHSA-44r7-7p62-q3fr", "go:github.com/coredns/coredns"], ["GHSA-58pf-pcwv-qg85", "go:github.com/u-root/u-root"], ["GHSA-5r2v-6gm6-vpvh", "go:gogs.io/gogs"], ["GHSA-gh32-pc56-4c96", "go:github.com/jaegertracing/jaeger"], ["GHSA-jp4j-47f9-2vc3", "go:github.com/nats-io/nats-server"], ["GHSA-fh74-hm69-rqjw", "go:github.com/opencontainers/runc"], ["GHSA-6qfg-8799-r575", "go:github.com/kubernetes/kubernetes"], ["GHSA-c52f-pq47-2r9j", "go:github.com/helm/helm"], ["GHSA-qqc5-rgcc-cjqh", "go:go.elastic.co/apm"], ["GHSA-x462-89pf-6r5h", "go:github.com/syncthing/syncthing"], ["GHSA-6w87-g839-9wv7", "go:github.com/argoproj/argo-cd"], ["GHSA-5rcv-m4m3-hfh7", "go:golang.org/x/text"], ["GHSA-23jv-v6qj-3fhh", "go:github.com/hashicorp/consul"], ["GHSA-j756-f273-xhp4", "go:github.com/nats-io/jwt"], ["GHSA-jq7p-26h5-w78r", "go:github.com/apache/thrift"], ["GHSA-fv82-r8qv-ch4v", "go:github.com/pomerium/pomerium"], ["GHSA-25xm-hr59-7c27", "go:github.com/ulikunitz/xz"], ["GHSA-7mqr-2v3q-v2wm", "go:gogs.io/gogs"], ["GHSA-xg2h-wx96-xgxr", "go:github.com/git-lfs/git-lfs"], ["GHSA-rqjq-mrgx-85hp", "go:github.com/hashicorp/consul"], ["GHSA-gwj5-3vfq-q992", "go:github.com/nats-io/nats-server"], ["GHSA-rrfw-hg9m-j47h", "go:github.com/russellhaering/goxmldsig"], ["GHSA-4gh8-x3vv-phhg", "go:github.com/satori/go.uuid"], ["GHSA-25xj-89g5-fm6h", "go:github.com/hashicorp/vault"], ["GHSA-58v3-j75h-xr49", "go:github.com/seccomp/libseccomp-golang"], ["GHSA-5796-p3m6-9qj4", "go:code.cloudfoundry.org/gorouter"], ["GHSA-w4x5-jqq4-qc8x", "go:github.com/goharbor/harbor"], ["GHSA-jv9c-w74q-6762", "go:github.com/hpcng/singularity"], ["GHSA-h74j-692g-48mq", "go:github.com/cloudfoundry/archiver"], ["GHSA-pmqp-h87c-mr78", "go:github.com/kubernetes/kubernetes"], ["GHSA-rfq3-w54c-f9q5", "go:github.com/ory/fosite"], ["GHSA-fqh4-rh59-xhvf", "go:github.com/pires/go-proxyproto"], ["GHSA-ffhg-7mh4-33c4", "go:golang.org/x/crypto"], ["GHSA-74xm-qj29-cq8p", "go:github.com/pion/dtls"], ["GHSA-733f-44f3-3frw", "go:gopkg.in/macaron.v1"], ["GHSA-rmh2-65xw-9m6q", "go:github.com/buger/jsonparser"], ["GHSA-4c7m-vv47-7c69", "go:gogs.io/gogs"], ["GHSA-xhg2-rvm8-w2jh", "go:github.com/rancher/rancher"], ["GHSA-hgwp-4vp4-qmm2", "go:github.com/cloudflare/cloudflared"], ["GHSA-qmfx-75ff-8mw6", "go:github.com/ThomasLeister/prosody-filer"], ["GHSA-p2j5-3f4c-224r", "go:github.com/hashicorp/consul"], ["GHSA-wjm3-fq3r-5x46", "go:github.com/tidwall/gjson"], ["GHSA-3wxm-m9m4-cprj", "go:github.com/Kava-Labs/kava"], ["GHSA-m898-h4pm-pqfr", "go:github.com/MichaelMure/git-bug"], ["GHSA-4g52-pqcj-phvh", "go:github.com/supranational/blst"], ["GHSA-78hj-86cr-6j2v", "go:github.com/lightningnetwork/lnd"], ["GHSA-q547-gmf8-8jr7", "go:github.com/russellhaering/goxmldsig"], ["GHSA-vpx7-vm66-qx8r", "go:github.com/unknwon/cae"], ["GHSA-2v6x-frw8-7r7f", "go:k8s.io/kube-state-metrics"], ["GHSA-77gc-fj98-665h", "go:github.com/square/go-jose"], ["GHSA-v24h-pjjv-mcp6", "go:github.com/tendermint/tendermint"], ["GHSA-q9p8-33wc-h432", "go:github.com/goharbor/harbor"], ["GHSA-2c64-vj8g-vwrq", "go:github.com/nats-io/nats-server"], ["GHSA-cj2h-ww36-v932", "go:github.com/hashicorp/nomad"], ["GHSA-c3xm-pvg7-gh7r", "go:github.com/opencontainers/runc"], ["GHSA-59qg-grp7-5r73", "go:github.com/containers/psgo/internal/proc"], ["GHSA-v3q9-2p3m-7g43", "go:github.com/nats-io/jwt"], ["GHSA-88jf-7rch-32qc", "go:github.com/lima-vm/lima"], ["GHSA-2jx2-76rc-2v7v", "go:github.com/kubernetes/kubernetes"], ["GHSA-w73w-5m7g-f7qc", "go:github.com/dgrijalva/jwt-go"], ["GHSA-grfp-q2mm-hfp6", "go:github.com/oauth2-proxy/oauth2-proxy"], ["GHSA-3f8r-4qwm-r7jf", "go:github.com/go-ldap/ldap"], ["GHSA-9jcx-pr2f-qvq5", "go:github.com/miekg/dns"], ["GHSA-7gcp-w6ww-2xv9", "go:github.com/sylabs/sif"], ["GHSA-jr34-mff8-pc6f", "go:github.com/goharbor/harbor"], ["GHSA-75pc-qvwc-jf3g", "go:github.com/hashicorp/vault"], ["GHSA-3x58-xr87-2fcj", "go:github.com/microcosm-cc/bluemonday"], ["GHSA-h746-rm5q-8mgq", "go:github.com/spiffe/spire"], ["GHSA-g42g-737j-qx6j", "go:k8s.io/apiserver"], ["GHSA-grh6-q6m2-rh72", "go:github.com/containers/podman"], ["GHSA-rffr-c932-cpxv", "go:github.com/goharbor/harbor"], ["GHSA-h43v-26r7-7j4c", "go:github.com/hashicorp/nomad"], ["GHSA-jm56-5h66-w453", "go:github.com/helm/helm"], ["GHSA-4mf2-f3wh-gvf2", "go:github.com/Kava-Labs/kava"], ["GHSA-hmm9-r2m2-qg9w", "go:github.com/nats-io/jwt"], ["GHSA-gmq2-39ff-f5qg", "go:github.com/cloudflare/tableflip"], ["GHSA-75qf-wgfj-v652", "go:github.com/u-root/u-root"], ["GHSA-36xw-fx78-c5r4", "go:github.com/containerd/containerd"], ["GHSA-3p3g-vpw6-4w66", "go:github.com/nats-io/jwt"], ["GHSA-q8q8-93cv-v6h8", "go:github.com/helm/helm"], ["GHSA-vj3f-3286-r4pf", "go:github.com/docker/docker"], ["GHSA-2rmp-fw5r-j5qv", "go:github.com/influxdata/influxdb"], ["GHSA-m6wg-2mwg-4rfq", "go:github.com/proglottis/gpgme"], ["GHSA-qr2j-wrhx-4829", "go:github.com/ethereum/go-ethereum"], ["GHSA-wmwp-pggc-h4mj", "go:github.com/gomarkdown/markdown"], ["GHSA-5684-g483-2249", "go:github.com/russellhaering/gosaml2"], ["GHSA-9h63-7qf6-mv6r", "go:github.com/containers/podman"], ["GHSA-q6cj-6jvq-jwmh", "go:github.com/goharbor/harbor"], ["GHSA-3xh2-74w9-5vxm", "go:github.com/gorilla/websocket"], ["GHSA-9vp5-m38w-j776", "go:github.com/helm/helm"], ["GHSA-g54h-m393-cpwq", "go:github.com/opencontainers/runc"], ["GHSA-pmfr-63c2-jr5c", "go:github.com/hpcng/singularity"], ["GHSA-v95c-p5hm-xq8f", "go:github.com/opencontainers/runc"], ["GHSA-2jhh-5xm2-j4gf", "go:github.com/hashicorp/nomad"], ["GHSA-rf3m-mhv7-x39f", "go:github.com/openshift/origin"], ["GHSA-68wm-pfjf-wqp6", "go:k8s.io/ingress-nginx"], ["GHSA-qqxw-m5fj-f7gv", "go:github.com/bitly/oauth2_proxy"], ["GHSA-2x32-jm95-2cpx", "go:github.com/dexidp/dex"], ["GHSA-gp4j-w3vj-7299", "go:github.com/opencontainers/runc"], ["GHSA-w6v2-qchm-grj7", "go:github.com/hpcng/singularity"], ["GHSA-5m6c-jp6f-2vcv", "go:fortio.org/proxy"], ["GHSA-2hfj-cxw7-g45p", "go:github.com/owncast/owncast"], ["GHSA-f3w5-v9xx-rp8p", "go:github.com/tendermint/tendermint"], ["GHSA-vj54-cjrx-x696", "go:github.com/argoproj/argo-cd"], ["GHSA-j7px-6hwj-hpjg", "go:github.com/Kava-Labs/kava"], ["GHSA-m3fm-h5jp-q79p", "go:github.com/openshift/origin"], ["GHSA-pfmw-vj74-ph8g", "go:github.com/hashicorp/vault"], ["GHSA-627p-rr78-99rj", "go:github.com/concourse/concourse"], ["GHSA-j96p-r523-8r3w", "go:github.com/hyperledger/fabric"], ["GHSA-q6gq-997w-f55g", "go:github.com/gagliardetto/binary"], ["GHSA-q3j5-32m5-58c2", "go:github.com/opencontainers/runc"], ["GHSA-jm34-xm8m-w958", "go:github.com/bitly/oauth2_proxy"], ["GHSA-m9hp-7r99-94h5", "go:github.com/russellhaering/goxmldsig"], ["GHSA-6jqj-f58p-mrw3", "go:github.com/tendermint/tendermint"], ["GHSA-rrm8-32g4-w8m3", "go:github.com/bitly/oauth2_proxy"], ["GHSA-557g-r22w-9wvx", "go:github.com/hpcng/singularity"], ["GHSA-wxc4-f4m6-wwqv", "go:github.com/kubernetes/kubernetes"], ["GHSA-6w7g-p4jh-rf92", "go:github.com/sylabs/sif"], ["GHSA-mx43-r985-5h4m", "go:github.com/sourcegraph/sourcegraph"], ["GHSA-9c4x-5hgq-q3wh", "go:github.com/grafana/grafana"]]}

==> temp/npm_rerank_1.json <==
{"train": [["GHSA-24q2-59hm-rh9r", "npm:@strapi/strapi"], ["GHSA-p7v2-p9m8-qqg7", "npm:electron"], ["GHSA-6f9p-g466-f8v8", "npm:blamer"], ["GHSA-22rr-f3p8-5gf8", "npm:isolated-vm"], ["GHSA-m284-85mf-cgrc", "npm:@strapi/strapi"], ["GHSA-r87q-fq37-pvr6", "npm:@frangoteam/fuxa"], ["GHSA-9pv7-vfvm-6vr7", "npm:graphql"], ["GHSA-v8gg-4mq2-88q4", "npm:@strapi/strapi"], ["GHSA-wwfj-h843-3hrq", "npm:@frangoteam/fuxa"], ["GHSA-fcv6-fg5r-jm9q", "npm:parse-server"], ["GHSA-xrpm-hccg-28x7", "npm:nocodb"], ["GHSA-7cwq-p8cr-h9qg", "npm:buttercup"], ["GHSA-v9q5-9crp-92f9", "npm:@frangoteam/fuxa"], ["GHSA-45c3-c4c3-8rqg", "npm:@frangoteam/fuxa"], ["GHSA-qqvq-6xgj-jw8g", "npm:google-it"], ["GHSA-gx6r-qc2v-3p3v", "npm:systeminformation"], ["GHSA-gxh7-wv9q-fwfr", "npm:safe-eval"], ["GHSA-7x97-j373-85x5", "npm:electron"], ["GHSA-95xr-cq6h-vwr3", "npm:jodit"], ["GHSA-vp4f-wxgw-7x8x", "npm:keyget"], ["GHSA-7fh5-64p2-3v2j", "npm:postcss"], ["GHSA-jgw5-rp4p-qhp6", "npm:quill-mention"], ["GHSA-4vjr-crvh-383h", "npm:nodebb-plugin-blog-comments"], ["GHSA-m95q-7qp3-xv42", "npm:zod"], ["GHSA-p46g-8c3q-89p2", "npm:@frangoteam/fuxa"], ["GHSA-4q6p-r6v2-jvc5", "npm:url-regex"], ["GHSA-9w5f-mw3p-pj47", "npm:@clickbar/dot-diver"], ["GHSA-4532-pmx7-9ww7", "npm:cesium"], ["GHSA-wf5p-g6vw-rhxx", "npm:axios"], ["GHSA-m4ch-4m5f-2gp6", "npm:bootbox"], ["GHSA-7pvx-4585-hqww", "npm:sequelize-typescript"], ["GHSA-75w2-qv55-x7fv", "npm:openssl"], ["GHSA-8hgg-xxm5-3873", "npm:dompurify"], ["GHSA-hfxh-rjv7-2369", "npm:uptime-kuma"], ["GHSA-hm92-vgmw-qfmx", "npm:chromedriver"], ["GHSA-4233-7q5q-m7p6", "npm:google-translate-api-browser"], ["GHSA-v8fc-qxvj-f3mg", "npm:openmct"], ["GHSA-gc7p-j5xm-xxh2", "npm:@strapi/strapi"], ["GHSA-v4v2-8h88-65qj", "npm:status-board"], ["GHSA-4g88-4hgm-m99x", "npm:openmct"], ["GHSA-wm63-7627-ch33", "npm:@vendure/core"], ["GHSA-4xw9-cx39-r355", "npm:json-web-token"], ["GHSA-6h67-934r-82g7", "npm:field"], ["GHSA-hxjc-9j8v-v9pr", "npm:ckeditor"], ["GHSA-54xq-cgqr-rpm3", "npm:sharp"], ["GHSA-v64w-49xw-qq89", "npm:next-auth"], ["GHSA-7vfx-hfvm-rhr8", "npm:clevertap-cordova"], ["GHSA-2rmr-xw8m-22q9", "npm:next"], ["GHSA-c2ff-88x2-x9pg", "npm:fast-jwt"], ["GHSA-prr3-c3m5-p7q2", "npm:@adobe/css-tools"], ["GHSA-r3hf-q8q7-fv2p", "npm:@nguniversal/common"], ["GHSA-5p42-m6f3-hpmj", "npm:tree-kit"], ["GHSA-q4pp-j36h-3gqg", "npm:basti-cdk"], ["GHSA-gpvc-mx6g-cchv", "npm:underscore-keypath"], ["GHSA-vxjg-hchx-cc4g", "npm:@simonsmith/cypress-image-snapshot"], ["GHSA-8c93-4hch-xgxp", "npm:wrangler"], ["GHSA-9c9v-w225-v5rg", "npm:ghost"], ["GHSA-7vxc-q7rv-qfj8", "npm:node-worker-threads-pool"], ["GHSA-95rp-6gqp-6622", "npm:find-exec"], ["GHSA-fr9g-2m2h-c27j", "npm:@excalidraw/excalidraw"], ["GHSA-5r98-f33j-g8h7", "npm:pnpm"], ["GHSA-j5g3-5c8r-7qfx", "npm:apollo-server"], ["GHSA-vc7j-h8xg-fv5x", "npm:parse-server"], ["GHSA-c7hh-3v6c-fj4q", "npm:event-stream"], ["GHSA-ch3c-v47x-4pgp", "npm:openpgp"], ["GHSA-g6w6-h933-4rc5", "npm:@soketi/soketi"], ["GHSA-jfrf-vv54-j2jg", "npm:braft-editor"], ["GHSA-9c4h-3f7h-322r", "npm:ses"], ["GHSA-7h45-grc5-89wq", "npm:svelecte"], ["GHSA-vmf9-6pcv-xr87", "npm:@goauthentik/api"], ["GHSA-f8pq-3926-8gx5", "npm:import-in-the-middle"], ["GHSA-9cvc-v7wm-992c", "npm:@keystone-6/auth"], ["GHSA-5r27-rw8r-7967", "npm:import-in-the-middle"], ["GHSA-cx3j-qqxj-9597", "npm:critters"], ["GHSA-rrxv-q8m4-wch3", "npm:@ensdomains/ens-contracts"], ["GHSA-hpx4-r86g-5jrg", "npm:@adobe/css-tools"], ["GHSA-3x59-vrmc-5mx6", "npm:@webiny/react-rich-text-renderer"], ["GHSA-g4vp-m682-qqmp", "npm:@openzeppelin/contracts"], ["GHSA-g3vf-47fv-8f3c", "npm:mrk.js"], ["GHSA-3pmj-jqqp-2mj3", "npm:trim-newlines"], ["GHSA-vx8m-6fhw-pccw", "npm:@strapi/plugin-users-permissions"], ["GHSA-v7v8-gjv7-ffmr", "npm:@excalidraw/excalidraw"], ["GHSA-xc2r-jf2x-gjr8", "npm:external-svg-loader"], ["GHSA-j55r-787p-m549", "npm:shescape"], ["GHSA-gm68-572p-q28r", "npm:@vendure/core"], ["GHSA-9m93-w8w6-76hh", "npm:mongoose"], ["GHSA-wxf3-4fvj-vqqx", "npm:@saltcorn/cli"], ["GHSA-pvrw-g6fx-mcx2", "npm:is_js"], ["GHSA-cchq-frgv-rjh5", "npm:vm2"], ["GHSA-h9wq-xcqx-mqxm", "npm:@vendure/core"], ["GHSA-g8x5-p9qc-cf95", "npm:@fastify/oauth2"], ["GHSA-hx4h-676r-j3qp", "npm:layui"], ["GHSA-4qcv-qf38-5j3j", "npm:nodebb"], ["GHSA-cggh-pq45-6h9x", "npm:llhttp"], ["GHSA-gggm-66rh-pp98", "npm:directus"], ["GHSA-hgxv-3497-3hhj", "npm:@fastify/oauth2"], ["GHSA-f7xj-rg7h-mc87", "npm:semver"], ["GHSA-9xg4-3qfm-9w8f", "npm:knex"], ["GHSA-f44m-65h3-99vc", "npm:@nuxtlabs/github-module"], ["GHSA-r54g-4qq6-chxg", "npm:webmention.js"], ["GHSA-8www-cffh-4q98", "npm:@goauthentik/api"], ["GHSA-hhr9-rh25-hvf9", "npm:@feathersjs/socketio"], ["GHSA-gpw9-fwm8-7rx7", "npm:sails"], ["GHSA-4vrv-93c7-m92j", "npm:snyk"], ["GHSA-vh2g-6c4x-5hmp", "npm:parse-path"], ["GHSA-chmr-rg2f-9jmf", "npm:@strapi/strapi"], ["GHSA-c9vx-2g7w-rp65", "npm:matrix-react-sdk"], ["GHSA-h755-8qp9-cq85", "npm:protobufjs"], ["GHSA-q9w4-w667-qqj4", "npm:ckeditor-wordcount-plugin"], ["GHSA-mrr8-v49w-3333", "npm:sweetalert2"], ["GHSA-72xf-g2v4-qvf3", "npm:tough-cookie"], ["GHSA-g644-9gfx-q4q4", "npm:vm2"], ["GHSA-x2ph-qqwm-9cc6", "npm:clevertap-cordova"], ["GHSA-7px2-3c2p-q4v4", "npm:flatnest"], ["GHSA-7grw-xfx6-qhx6", "npm:joplin"], ["GHSA-5h3x-9wvq-w4m2", "npm:@openzeppelin/contracts"], ["GHSA-4882-hxpr-hrvm", "npm:@udecode/plate-link"], ["GHSA-c6f8-8r25-c4gc", "npm:gatsby"], ["GHSA-gpv5-7x3g-ghjv", "npm:fast-xml-parser"], ["GHSA-6w63-h3fj-q4vw", "npm:fast-xml-parser"], ["GHSA-j8xg-fqg3-53r7", "npm:word-wrap"], ["GHSA-wprv-93r4-jj2p", "npm:@openzeppelin/contracts"], ["GHSA-77fw-rf4v-vfp9", "npm:passport-wsfed-saml2"], ["GHSA-5fp6-4xw3-xqq3", "npm:@keystone-6/core"], ["GHSA-wg6p-jmpc-xjmr", "npm:@backstage/plugin-scaffolder-backend"], ["GHSA-4gxf-g5gf-22h4", "npm:dottie"], ["GHSA-mrcj-5qxr-vhp2", "npm:angular-ui-notification"], ["GHSA-5wrg-8fxp-cx9r", "npm:passport-wsfed-saml2"], ["GHSA-462x-c3jw-7vr6", "npm:parse-server"], ["GHSA-gc34-5v43-h7v8", "npm:nuxt"], ["GHSA-h53w-7qw7-vh5c", "npm:snowflake-sdk"], ["GHSA-7hh3-3x64-v2g9", "npm:remult"], ["GHSA-x3cc-x39p-42qx", "npm:fast-xml-parser"], ["GHSA-68jh-rf6x-836f", "npm:apollo-server"], ["GHSA-353f-5xf4-qw67", "npm:vite"], ["GHSA-89qm-hm2x-mxm3", "npm:progressbar.js"], ["GHSA-3w3w-pxmm-2w2j", "npm:crypto-js"], ["GHSA-c2qf-rxjj-qqgw", "npm:semver"], ["GHSA-h42j-mrmp-9369", "npm:git-commit-info"], ["GHSA-jqxr-vjvv-899m", "npm:@keystone-6/auth"], ["GHSA-rx28-r23p-2qc3", "npm:@mittwald/kubernetes"], ["GHSA-3g7p-8qhx-mc8r", "npm:shescape"], ["GHSA-4jjv-p8x9-rrf7", "npm:joplin"], ["GHSA-hcg3-56jf-x4vh", "npm:safe-eval"], ["GHSA-qrgf-9gpc-vrxw", "npm:@fastify/csrf-protection"], ["GHSA-fp2w-g92g-fgq4", "npm:nuxt"], ["GHSA-7jxr-cg7f-gpgv", "npm:vm2"], ["GHSA-6g67-q39g-r79q", "npm:matrix-js-sdk"], ["GHSA-2ccf-ffrj-m4qw", "npm:@fastify/csrf-protection"], ["GHSA-c54w-7j5f-xg98", "npm:@builder.io/qwik"], ["GHSA-xv83-x443-7rmw", "npm:ember"], ["GHSA-8pf3-6fgr-3g3g", "npm:@strapi/plugin-users-permissions"], ["GHSA-35jj-vqcf-f2jf", "npm:@apollosproject/data-connector-rock"], ["GHSA-qghr-877h-f9jh", "npm:markdown-pdf"], ["GHSA-mx2q-35m2-x2rh", "npm:@openzeppelin/contracts"], ["GHSA-jjqf-j4w7-92w8", "npm:@strapi/strapi"], ["GHSA-2h87-4q2w-v4hf", "npm:@strapi/strapi"], ["GHSA-xj72-wvfv-8985", "npm:vm2"], ["GHSA-3gvp-54v2-2jrp", "npm:directus"], ["GHSA-ch3r-j5x3-6q2m", "npm:vm2"], ["GHSA-x77j-w7wf-fjmw", "npm:nunjucks"], ["GHSA-gv7g-x59x-wf8f", "npm:@fastify/csrf-protection"], ["GHSA-h2pm-378c-pcxx", "npm:gatsby-plugin-sharp"], ["GHSA-wq8f-xmq3-5vq9", "npm:broccoli-compass"], ["GHSA-88qf-5f3v-pm6m", "npm:dawnsparks-node-tesseract"], ["GHSA-558p-m34m-vpmq", "npm:typed-rest-client"], ["GHSA-w974-rq9x-mh3v", "npm:editor.md"], ["GHSA-f737-3fh6-jf6w", "npm:vconsole"], ["GHSA-5p84-mmh9-pxgr", "npm:editor.md"], ["GHSA-583x-23h9-f5w7", "npm:strapi"], ["GHSA-4r6h-8v6p-xvw6", "npm:xlsx"], ["GHSA-4m3m-ppvx-xgw9", "npm:@fastify/passport"], ["GHSA-79xf-67r4-q2jj", "npm:safe-eval"], ["GHSA-4xr4-89m5-46c7", "npm:eslint-detailed-reporter"], ["GHSA-5p75-vc5g-8rv2", "npm:@fastify/csrf-protection"], ["GHSA-f9xv-q969-pqx4", "npm:yaml"], ["GHSA-xv3q-jrmm-4fxv", "npm:@strapi/strapi"], ["GHSA-93hq-5wgc-jc82", "npm:@actions/core"], ["GHSA-776f-qx25-q3cc", "npm:xml2js"], ["GHSA-frjg-g767-7363", "npm:code-server"], ["GHSA-jqv5-7xpx-qj74", "npm:sqlite3"], ["GHSA-47pj-q2vm-46xc", "npm:collection.js"], ["GHSA-32gr-4cq6-5w5q", "npm:parse-url"], ["GHSA-cxx3-36qc-m6qm", "npm:node-bluetooth"], ["GHSA-2qqx-w9hr-q5gx", "npm:angular"], ["GHSA-6q8m-42qq-64r7", "npm:@zowe/imperative"], ["GHSA-2vrf-hf26-jrp5", "npm:angular"], ["GHSA-795w-7426-m94j", "npm:@stoqey/gnuplot"], ["GHSA-rfv9-x7hh-xc32", "npm:matrix-js-sdk"], ["GHSA-7r7x-4c4q-c4qf", "npm:next-auth"], ["GHSA-j3rg-3rgm-537h", "npm:directus"], ["GHSA-4jpv-8r57-pv7j", "npm:@nestjs/core"], ["GHSA-9jh3-4pc9-hq29", "npm:node-bluetooth-serial-port"], ["GHSA-4hmq-ggrm-qfc6", "npm:parse-url"], ["GHSA-8vg2-wf3q-mwv7", "npm:directus"], ["GHSA-m5q3-8wgf-x8xf", "npm:directus"], ["GHSA-4vq7-882g-wcg4", "npm:vega-functions"], ["GHSA-878m-3g6q-594q", "npm:@dependencytrack/frontend"], ["GHSA-6g43-88cp-w5gv", "npm:matrix-react-sdk"], ["GHSA-qwqh-hm9m-p5hr", "npm:angular"], ["GHSA-2rq5-699j-x7p6", "npm:swig-templates"], ["GHSA-mwq8-fjpf-c2gr", "npm:matrix-js-sdk"], ["GHSA-2w9p-xf5h-qwj3", "npm:pullit"], ["GHSA-9wf9-qvvp-2929", "npm:@builder.io/qwik"], ["GHSA-67j4-2mh6-8627", "npm:json-logic-js"], ["GHSA-gwvm-vrp4-4pp5", "npm:angular-server-side-configuration"], ["GHSA-5g97-whc9-8g7j", "npm:node-static"], ["GHSA-w5m3-xh75-mp55", "npm:vega"], ["GHSA-p8p7-x288-28g6", "npm:@cypress/request"], ["GHSA-cp47-r258-q626", "npm:vega"], ["GHSA-rmhg-2cvv-q7vx", "npm:dot-lens"], ["GHSA-59fq-727j-hm3f", "npm:keycloak-js"], ["GHSA-2x9c-qwgf-94xr", "npm:matrix-react-sdk"], ["GHSA-6722-xvq8-3254", "npm:sketchsvg"], ["GHSA-hc6q-2mpp-qw7j", "npm:webpack"], ["GHSA-j2wh-wrv3-4x4g", "npm:static-server"], ["GHSA-m22q-97p5-79v2", "npm:mind-elixir"], ["GHSA-vqfx-gj96-3w95", "npm:sequelize"], ["GHSA-wxfj-84xf-7gxv", "npm:utilities"], ["GHSA-7hv8-3fr9-j2hv", "npm:@backstage/core-components"], ["GHSA-q8gg-vj6m-hgmj", "npm:@braintree/sanitize-url"], ["GHSA-5jcr-82fh-339v", "npm:react-admin"], ["GHSA-5h8c-8ccp-8gmh", "npm:mt7688-wiscan"], ["GHSA-f598-mfpv-gmfx", "npm:sequelize"], ["GHSA-f8hv-rx9p-f9r4", "npm:generator-hottowel"], ["GHSA-8237-3q5g-99fv", "npm:lite-web-server"], ["GHSA-q82h-q47j-f492", "npm:jspreadsheet-ce"], ["GHSA-r6ch-mqf9-qc9w", "npm:@strikeentco/set"], ["GHSA-2275-rpf5-xv8h", "npm:is-http2"], ["GHSA-5r9g-qh6m-jxff", "npm:undici"], ["GHSA-fj78-2vc5-f6cm", "npm:versionn"], ["GHSA-8x6c-cv3v-vp6g", "npm:cacheable-request"], ["GHSA-p9w8-2mpq-49h9", "npm:is-url"], ["GHSA-5h4j-qrvg-9xhw", "npm:node-jose"], ["GHSA-c2jc-4fpr-4vhg", "npm:@sideway/formula"], ["GHSA-wqxw-8h5g-hq56", "npm:@floffah/build"], ["GHSA-8mwq-mj73-qv68", "npm:sequelize"], ["GHSA-h685-83w4-3ph3", "npm:izimodal"], ["GHSA-pc2q-jcxq-rjrr", "npm:@tinacms/cli"], ["GHSA-rj7m-2p3g-fjxg", "npm:create-choo-app3"], ["GHSA-crh5-vv2v-c82q", "npm:@claviska/jquery-minicolors"], ["GHSA-hpp2-2cr5-pf6g", "npm:@fastify/multipart"], ["GHSA-j533-2g8v-pmpg", "npm:simple-markdown"], ["GHSA-wrh9-cjv3-2hpw", "npm:sequelize"], ["GHSA-r3vq-92c6-3mqf", "npm:@ckeditor/ckeditor5-link"], ["GHSA-8c25-f3mj-v6h8", "npm:sequelize"], ["GHSA-p2hp-3wv3-4w74", "npm:ecdh"], ["GHSA-8h3g-hcwp-6hxq", "npm:semver-tags"], ["GHSA-6p89-3p7c-qrhv", "npm:ckeditor5"], ["GHSA-465f-mxxh-grc4", "npm:baremetrics-calendar"], ["GHSA-vfmp-9999-6wqj", "npm:vditor"], ["GHSA-3hjh-5hgx-f5wh", "npm:glance"], ["GHSA-gpvj-gp8c-c7p2", "npm:simple-markdown"], ["GHSA-g9ph-r9hc-34r8", "npm:erxes"], ["GHSA-7h4w-6p98-r3wx", "npm:textangular"], ["GHSA-65rp-mhqf-8gj3", "npm:rangy"], ["GHSA-3m5q-q39v-xf8f", "npm:nocodb"], ["GHSA-rxrc-rgv4-jpvx", "npm:react"], ["GHSA-67hx-6x53-jw92", "npm:@babel/traverse"], ["GHSA-jg82-xh3w-rhxx", "npm:Proto"], ["GHSA-mpj8-q39x-wq5h", "npm:crypto-js"], ["GHSA-4xcx-cwrq-w792", "npm:openmct"], ["GHSA-5ghm-h2wq-g3mh", "npm:@vrite/sdk"], ["GHSA-9242-6p36-6256", "npm:node-email-check"], ["GHSA-rr4x-crhf-8886", "npm:requestt"], ["GHSA-4gpm-r23h-gprw", "npm:generator-jhipster"], ["GHSA-xwcq-pm8m-c4vf", "npm:crypto-js"], ["GHSA-rc4v-99cr-pjcm", "npm:@seal-security/mongoose-fixed"], ["GHSA-w35p-wxwj-rcm9", "npm:@vrite/sdk"], ["GHSA-hmgw-9jrg-hf2m", "npm:directus"], ["GHSA-792q-q67h-w579", "npm:parse-server"], ["GHSA-g9v2-wqcj-j99g", "npm:uptime-kuma"], ["GHSA-wqq4-5wpv-mx2g", "npm:undici"], ["GHSA-c59h-r6p8-q9wc", "npm:next"], ["GHSA-v834-rhv4-65m3", "npm:static-server"], ["GHSA-44ff-9w4f-99w6", "npm:@vrite/sdk"], ["GHSA-mvrp-3cvx-c325", "npm:express-zod-api"], ["GHSA-8r6j-v8pm-fqw3", "npm:fsevents"], ["GHSA-x9w5-v3q2-3rhw", "npm:public"], ["GHSA-fpr8-4wvx-j9q3", "npm:node-qpdf"], ["GHSA-9vvw-cc9w-f27h", "npm:debug"], ["GHSA-f259-h6m8-hm8m", "npm:exec-local-bin"], ["GHSA-w9mr-4mfr-499f", "npm:ms"], ["GHSA-wxgh-8gmr-3qh3", "npm:terminal-kit"], ["GHSA-fhg7-m89q-25r3", "npm:ua-parser-js"], ["GHSA-xj9v-6q2f-vqhx", "npm:wifey"], ["GHSA-4jrm-c32x-w4jf", "npm:convict"], ["GHSA-qjm7-55vv-3c5f", "npm:mel-spintax"], ["GHSA-j8wr-fwf2-vvr9", "npm:create-choo-electron"], ["GHSA-7ch4-rr99-cqcw", "npm:gatsby-transformer-remark"], ["GHSA-3fwq-qv5v-2wxf", "npm:@pendo324/get-process-by-name"], ["GHSA-9w5j-4mwv-2wj8", "npm:simple-git"], ["GHSA-5qq4-m6c3-xxmf", "npm:serve-lite"], ["GHSA-pfrm-4rjw-g9q5", "npm:string-kit"], ["GHSA-64wp-jh9p-5cg2", "npm:rsshub"], ["GHSA-qv66-f876-vjvr", "npm:skeemas"], ["GHSA-h6c2-879r-jffh", "npm:joplin"], ["GHSA-4jqw-vfmj-9rmh", "npm:yapi-vendor"], ["GHSA-x73w-g8hx-v7rp", "npm:electerm"], ["GHSA-h857-2g56-468g", "npm:@mattkrick/sanitize-svg"], ["GHSA-g5qr-xgg7-8q2w", "npm:puppet-facter"], ["GHSA-6g33-8w2q-4hxv", "npm:robots-txt-guard"], ["GHSA-c6rx-gxqv-vr5j", "npm:nemo-appium"], ["GHSA-798h-g4j5-5537", "npm:papaparse"], ["GHSA-7m37-cx35-qgmr", "npm:@uniswap/universal-router"], ["GHSA-vvj3-85vf-fgmw", "npm:global-modules-path"], ["GHSA-r4hg-4cpq-q57c", "npm:jsuites"], ["GHSA-mf6x-hrgr-658f", "npm:eta"], ["GHSA-54jw-jqr9-6cj9", "npm:vagrant.js"], ["GHSA-hm7f-rq7q-j9xp", "npm:@builder.io/qwik"], ["GHSA-8ph8-9q2j-c3rq", "npm:nodebatis"], ["GHSA-xrh7-m5pp-39r6", "npm:eta"], ["GHSA-cm8h-q92v-xcfc", "npm:mercurius"], ["GHSA-w5mw-f2hq-5fw8", "npm:gry"], ["GHSA-vm5r-c87r-pf6x", "npm:parse-server"], ["GHSA-69f2-4375-qv9h", "npm:smartctl"], ["GHSA-j8x7-qcw4-xx85", "npm:serve-lite"], ["GHSA-crhg-xgrg-vvcc", "npm:knex"], ["GHSA-3xq5-wjfh-ppjc", "npm:luxon"], ["GHSA-wvr2-q86m-6whp", "npm:baobab"], ["GHSA-88v8-v46g-6c9w", "npm:servst"], ["GHSA-58h4-9m7m-j9m4", "npm:@okta/oidc-middleware"], ["GHSA-36fh-84j7-cv5h", "npm:jszip"], ["GHSA-9mjx-wfqp-j5ph", "npm:window-control"], ["GHSA-mj6p-3pc9-wf5m", "npm:socket.io"], ["GHSA-mxhg-rvwx-x993", "npm:parse-server-push-adapter"], ["GHSA-r9xw-p7wj-w792", "npm:n8n"], ["GHSA-8vx6-69vg-c46f", "npm:parse-server"], ["GHSA-p58x-7733-vp9m", "npm:n8n"], ["GHSA-8775-5hwv-wr6v", "npm:posthog-js"], ["GHSA-8vw3-vxmj-h43w", "npm:bwm-ng"], ["GHSA-q9mw-68c2-j6m5", "npm:engine.io"], ["GHSA-9prm-jqwx-45x9", "npm:parse-server"], ["GHSA-wwxh-74fx-33c6", "npm:@aedart/support"], ["GHSA-r97q-ghch-82j9", "npm:ghost"], ["GHSA-whpj-8f3w-67p5", "npm:vm2"], ["GHSA-g35x-j6jj-8g7j", "npm:@mittwald/kubernetes"], ["GHSA-xp5g-jhg3-3rg2", "npm:snarkjs"], ["GHSA-wf7x-fh6w-34r6", "npm:ghost"], ["GHSA-549h-r7g9-2qpf", "npm:n158"], ["GHSA-p5gc-c584-jj6v", "npm:vm2"], ["GHSA-847g-34c5-vvm8", "npm:editor.md"], ["GHSA-p2fh-2h23-6grg", "npm:@antfu/utils"], ["GHSA-7cgc-fjv4-52x6", "npm:bignum"], ["GHSA-cqmj-92xf-r6r9", "npm:socket.io"], ["GHSA-9qpj-qq2r-5mcc", "npm:highlight.run"], ["GHSA-jj45-24rw-v6jw", "npm:summit"], ["GHSA-g7rj-q722-245g", "npm:jsreport"], ["GHSA-97cp-mr4m-9mcf", "npm:n8n"], ["GHSA-xq6j-x8pq-g3gr", "npm:appium-desktop"], ["GHSA-vcxh-qvgr-9fw9", "npm:m.static"], ["GHSA-wxrx-pc44-rcgc", "npm:keep-module-latest"], ["GHSA-7m48-wc93-9g85", "npm:electron"], ["GHSA-m6vm-ff9v-jp3r", "npm:@evershop/evershop"], ["GHSA-4g6q-77j7-vvjc", "npm:@google-cloud/firestore"], ["GHSA-qxrj-hx23-xp82", "npm:@okta/oidc-middleware"], ["GHSA-c79f-pqgf-fhp3", "npm:gladys"], ["GHSA-pqj5-37xf-x5gc", "npm:blinksocks"], ["GHSA-x3v3-8xg8-8v72", "npm:@sentry/astro"], ["GHSA-699g-q6qh-q4v8", "npm:@openzeppelin/contracts-upgradeable"], ["GHSA-mh8j-9jvh-gjf6", "npm:extend"], ["GHSA-7443-5962-wp4r", "npm:@evershop/evershop"], ["GHSA-fwvg-2739-22v7", "npm:miniflare"], ["GHSA-q6hx-3m4p-749h", "npm:nuxt-api-party"], ["GHSA-jx6q-fq9h-6g7q", "npm:tts-api"], ["GHSA-p2vx-qj66-88q3", "npm:@sap/xssec"], ["GHSA-9759-3276-g2pm", "npm:@cubejs-backend/api-gateway"], ["GHSA-pwfr-8pq7-x9qv", "npm:octokit"], ["GHSA-cfxh-frx4-9gjg", "npm:@spscommerce/ds-react"], ["GHSA-rwf3-w4jq-f4cm", "npm:@evershop/evershop"], ["GHSA-88j4-pcx8-q4q3", "npm:uptime-kuma"], ["GHSA-7hpj-7hhx-2fgx", "npm:@theia/messages"], ["GHSA-2xcj-557c-hf8r", "npm:@evershop/evershop"], ["GHSA-4wrm-qmq2-5fjx", "npm:@evershop/evershop"], ["GHSA-gjj8-m83c-qv9h", "npm:@evershop/evershop"], ["GHSA-f6gv-hh8j-q8vq", "npm:hono"], ["GHSA-5mmr-9qx3-3pf9", "npm:@evershop/evershop"], ["GHSA-3wfp-253j-5jxv", "npm:nuxt-api-party"], ["GHSA-92r3-m2mg-pj97", "npm:vite"], ["GHSA-jj93-39pf-7mcf", "npm:bsock"], ["GHSA-x92g-49gh-63qm", "npm:@budibase/bbui"], ["GHSA-4phg-hpqm-c3j4", "npm:strapi"], ["GHSA-xmgg-fx9p-prq6", "npm:nodebb"], ["GHSA-7f3x-2wcx-hww8", "npm:steal"], ["GHSA-vwhq-pm3r-fjm9", "npm:steal"], ["GHSA-9jjv-524m-jm98", "npm:@scandipwa/magento-scripts"], ["GHSA-6w4q-23cf-j9jp", "npm:parse-server"], ["GHSA-36jr-mh4h-2g58", "npm:d3-color"], ["GHSA-mrgp-mrhc-5jrq", "npm:vm2"], ["GHSA-j9fq-vwqv-2fm2", "npm:parse-url"], ["GHSA-cq7q-5c67-w39w", "npm:matrix-appservice-irc"], ["GHSA-462r-wxvm-jvxh", "npm:markdown-nice"], ["GHSA-r657-33vp-gp22", "npm:parse-server"], ["GHSA-28v4-jf82-jvj8", "npm:steal"], ["GHSA-vv7x-7w4m-q72f", "npm:fhir-works-on-aws-authz-smart"], ["GHSA-5w8r-8pgj-5jmf", "npm:matrix-js-sdk"], ["GHSA-mcvg-g9wx-v5vx", "npm:valine"], ["GHSA-xvqg-mv25-rwvw", "npm:matrix-appservice-irc"], ["GHSA-9rwj-9j2h-fhvm", "npm:@toast-ui/editor"], ["GHSA-2m6g-crv8-p3c6", "npm:parse-server"], ["GHSA-4rxr-27mm-mxq9", "npm:@next-auth/upstash-redis-adapter"], ["GHSA-gvjw-8mmr-8f6g", "npm:steal"], ["GHSA-qm4w-4995-vg7f", "npm:cruddl"], ["GHSA-grjp-4jmr-mjcw", "npm:express-xss-sanitizer"], ["GHSA-c429-5p7v-vgjp", "npm:hoek"], ["GHSA-cmr8-5w4c-44v8", "npm:crypto-es"], ["GHSA-rgqx-226f-2xp4", "npm:steal"], ["GHSA-r48r-j8fx-mq2c", "npm:@theia/messages"], ["GHSA-8f8g-9j73-7p82", "npm:steal"], ["GHSA-hvv8-5v86-r45x", "npm:matrix-js-sdk"], ["GHSA-wc4x-qmr2-rj8h", "npm:steal"], ["GHSA-pqw5-jmp5-px4v", "npm:parse-url"], ["GHSA-q3f4-9h4p-vgr3", "npm:@lionello/secp256k1-js"], ["GHSA-6263-x97c-c4gg", "npm:matrix-js-sdk"], ["GHSA-93q5-3xpc-8vg3", "npm:steal"], ["GHSA-42hx-vrxx-5r6v", "npm:jodit"], ["GHSA-jqhq-pfg3-fg5p", "npm:Blink1Control2"], ["GHSA-2jjq-x548-rhpv", "npm:v8n"], ["GHSA-jv3g-j58f-9mq9", "npm:jose"], ["GHSA-crh6-fp67-6883", "npm:xmldom"], ["GHSA-5gwx-wf9g-r5mx", "npm:nodebb"], ["GHSA-98pf-gfh3-x3mp", "npm:readthedocs"], ["GHSA-qq6h-5g6j-q3cm", "npm:sweetalert2"], ["GHSA-ff9j-pwxg-q5p2", "npm:deep-parse-json"], ["GHSA-8r69-3cvp-wxc3", "npm:apollo-server"], ["GHSA-25mx-2mxm-6343", "npm:@keystone-6/core"], ["GHSA-pg98-6v7f-2xfv", "npm:sweetalert2"], ["GHSA-p2jh-44qj-pf2v", "npm:electron"], ["GHSA-9gh8-wp53-ccc6", "npm:ghost"], ["GHSA-4x6g-3cmx-w76r", "npm:snyk-mvn-plugin"], ["GHSA-4pcg-wr6c-h9cq", "npm:fastify-websocket"], ["GHSA-457r-cqc8-9vj9", "npm:sweetalert2"], ["GHSA-7fxm-c848-89q8", "npm:static-dev-server"], ["GHSA-995f-9x5r-2rcj", "npm:sandbox"], ["GHSA-3qmc-2r76-4rqp", "npm:@redwoodjs/api"], ["GHSA-r7qp-cfhv-p84w", "npm:engine.io"], ["GHSA-hrpp-h998-j3pp", "npm:qs"], ["GHSA-hgp8-w8fj-r4cm", "npm:tooljet"], ["GHSA-qqhf-xfhw-7884", "npm:electron-markdownify"], ["GHSA-8jh9-wqpf-q52c", "npm:sweetalert2"], ["GHSA-3fjj-p79j-c9hh", "npm:@fastify/multipart"], ["GHSA-93vw-8fm5-p2jf", "npm:parse-server"], ["GHSA-653v-rqx9-j85p", "npm:deep-object-diff"], ["GHSA-rcrx-fpjp-mfrw", "npm:muhammara"], ["GHSA-w573-4hg7-7wgq", "npm:decode-uri-component"], ["GHSA-xprv-wvh7-qqqx", "npm:parse-server"], ["GHSA-p5g9-rjcf-95vj", "npm:fastest-json-copy"], ["GHSA-9cv5-4wqv-9w94", "npm:muhammara"], ["GHSA-frp9-2v6r-gj97", "npm:muhammara"], ["GHSA-prm5-8g2m-24gg", "npm:parse-server"], ["GHSA-vrv9-3x3w-ffxw", "npm:node-red-dashboard"], ["GHSA-r4jg-5v89-9v62", "npm:octocat.js"], ["GHSA-ffwf-47x2-jpr8", "npm:matrix-appservice-irc"], ["GHSA-4rg6-fm25-gc34", "npm:oauth2-server"], ["GHSA-mv48-hcvh-8jj8", "npm:vite"], ["GHSA-7qqq-gh2f-wq76", "npm:ts-deepmerge"], ["GHSA-qpgc-xh7j-52q8", "npm:node-opcua"], ["GHSA-8mgq-6r2q-82w9", "npm:strapi-plugin-ezforms"], ["GHSA-rvgm-35jw-q628", "npm:mermaid"], ["GHSA-32fw-9wq8-9x9c", "npm:node-latex-pdf"], ["GHSA-hw2p-xqhq-3mjf", "npm:mobiledoc-kit"], ["GHSA-9j3m-g383-29qr", "npm:@openzeppelin/contracts"], ["GHSA-vp56-6g26-6827", "npm:node-fetch"], ["GHSA-xv97-c62v-4587", "npm:next-auth"], ["GHSA-mpwp-pf96-9g4r", "npm:npos-tesseract"], ["GHSA-vc68-6x72-w22f", "npm:soci"], ["GHSA-cqfc-9452-r36j", "npm:curljs"], ["GHSA-mrxv-pr4h-963q", "npm:image-tiler"], ["GHSA-xrc4-737v-9q75", "npm:@openzeppelin/contracts-upgradeable"], ["GHSA-7r3h-m5j6-3q42", "npm:@actions/core"], ["GHSA-chw2-6c7r-37p7", "npm:uri-template-lite"], ["GHSA-j3rv-w43q-f9x2", "npm:react-editable-json-tree"], ["GHSA-fwv4-6mxc-x5h3", "npm:morgan-json"], ["GHSA-4hr4-pjjh-2q2w", "npm:node-opcua"], ["GHSA-vh4f-fgpp-x8x2", "npm:node-opcua"], ["GHSA-56x4-j7p9-fcf9", "npm:moment-timezone"], ["GHSA-p6mm-27gq-9v3p", "npm:next-auth"], ["GHSA-4h98-2769-gh6h", "npm:@openzeppelin/contracts"], ["GHSA-3486-rvxc-hrrj", "npm:gitblame"], ["GHSA-f772-66g8-q5h3", "npm:undici"], ["GHSA-4h66-vghf-xg5x", "npm:get-npm-package-version"], ["GHSA-wff4-fpwg-qqv3", "npm:next"], ["GHSA-j47c-j42c-mwqq", "npm:@solana/pay"], ["GHSA-vqc4-v8hc-h2jg", "npm:@backstage/techdocs-common"], ["GHSA-jp45-65jw-94mj", "npm:heroku-env"], ["GHSA-qhxv-296x-hjv7", "npm:@pendo324/get-process-by-name"], ["GHSA-j259-6c58-9m58", "npm:loopback-connector-postgresql"], ["GHSA-2fvv-qxrq-7jq6", "npm:@apollo/server"], ["GHSA-xxc2-j7jj-6g5m", "npm:soci"], ["GHSA-7942-2fx8-qhpf", "npm:raneto"], ["GHSA-8qr4-xgw6-wmr3", "npm:undici"], ["GHSA-77qm-wvqq-fg79", "npm:directus"], ["GHSA-p4cc-w597-6cpm", "npm:nodebb"], ["GHSA-x5cw-843f-r366", "npm:x-data-spreadsheet"], ["GHSA-m2fc-9h5m-29cm", "npm:@acrontum/filesystem-template"], ["GHSA-5vrc-7jfr-4642", "npm:monorepo-build"], ["GHSA-2cg4-7q4x-7rr2", "npm:mc-kill-port"], ["GHSA-42wq-rch8-6f6j", "npm:@ckeditor/ckeditor5-markdown-gfm"], ["GHSA-v78c-4p63-2j6c", "npm:moment-timezone"], ["GHSA-7grf-83vw-6f5x", "npm:@openzeppelin/contracts"], ["GHSA-3cvr-822r-rqcc", "npm:undici"], ["GHSA-crrq-vr9j-fxxh", "npm:parse-server"], ["GHSA-cj88-88mr-972w", "npm:glob-parent"], ["GHSA-m6mg-jvjf-w44x", "npm:conf-cfg-ini"], ["GHSA-pc62-cq5x-3j5g", "npm:node-import"], ["GHSA-vqgr-mfxm-47f3", "npm:git-archive"], ["GHSA-jjc5-fp7p-6f8w", "npm:shescape"], ["GHSA-376v-xgjx-7mfr", "npm:fastify-bearer-auth"], ["GHSA-gq75-5gc3-rfwg", "npm:snyk-broker"], ["GHSA-prc3-vjfx-vhm9", "npm:angular"], ["GHSA-ffmh-x56j-9rc3", "npm:jquery-validation"], ["GHSA-rhf5-2378-3w3w", "npm:markdown-it-decorate"], ["GHSA-w868-4576-rv24", "npm:ntesseract"], ["GHSA-f825-f98c-gj3g", "npm:mongoose"], ["GHSA-mhxj-85r3-2x55", "npm:file-type"], ["GHSA-6x93-h9g3-9phr", "npm:otp-generator"], ["GHSA-3829-mgmw-jcg4", "npm:deep.assign"], ["GHSA-x3vm-38hw-55wf", "npm:mermaid"], ["GHSA-v923-w3x8-wh69", "npm:passport"], ["GHSA-7vrv-5m2h-rjw9", "npm:ion-parser"], ["GHSA-wv8q-r932-8hc7", "npm:svelte"], ["GHSA-6367-p3v8-7mgw", "npm:google-cloudstorage-commands"], ["GHSA-54w4-2f2p-f48h", "npm:deferred-exec"], ["GHSA-44vr-rwwj-p88h", "npm:shescape"], ["GHSA-42m6-g935-5vmq", "npm:@ianwalter/merge"], ["GHSA-q768-x9m6-m9qp", "npm:undici"], ["GHSA-jxvf-m3x5-mxwq", "npm:properties-reader"], ["GHSA-8jmw-wjr8-2x66", "npm:git-clone"], ["GHSA-rwvf-c3wm-qm6w", "npm:ffmpeg-sdk"], ["GHSA-q5vx-44v4-gch4", "npm:llhttp"], ["GHSA-7mwh-4pqv-wmr8", "npm:scss-tokenizer"], ["GHSA-pgjx-7f9g-9463", "npm:next-auth"], ["GHSA-4vm8-j95f-j6v5", "npm:strapi"], ["GHSA-5689-v88g-g6rv", "npm:llhttp"], ["GHSA-ww2v-frv5-pj5x", "npm:joplin"], ["GHSA-m939-vrfp-9v8p", "npm:js-ini"], ["GHSA-589f-c66p-hxr4", "npm:grapesjs"], ["GHSA-v42q-78w8-8fcc", "npm:set-deep-prop"], ["GHSA-wf5x-cr3r-xr77", "npm:vm2"], ["GHSA-4wf5-vphf-c2xc", "npm:terser"], ["GHSA-wfvx-fx73-3rfj", "npm:markdown-it-toc"], ["GHSA-4hq8-jgr8-mw9j", "npm:grunt-util-property"], ["GHSA-wr4v-3f2h-6hhh", "npm:sonar-wrapper"], ["GHSA-h9cw-7g8j-h66h", "npm:link-preview-js"], ["GHSA-8gpg-466c-5cpj", "npm:skywalking-backend-js"], ["GHSA-4g63-c64m-25w9", "npm:@openzeppelin/contracts"], ["GHSA-74wf-cwjg-9cf2", "npm:xopen"], ["GHSA-qh9x-gcfh-pcrw", "npm:@openzeppelin/contracts"], ["GHSA-hj9c-8jmm-8c52", "npm:node-jose"], ["GHSA-54px-mhwv-5v8x", "npm:convert-svg-core"], ["GHSA-j32j-2hxv-rqf7", "npm:pg-native"], ["GHSA-4jqc-jvh2-pxg9", "npm:@backstage/plugin-techdocs-node"], ["GHSA-jpp7-7chh-cf67", "npm:parse-url"], ["GHSA-5gc4-cx9x-9c43", "npm:metacalc"], ["GHSA-jvxx-v45p-v5vf", "npm:rsshub"], ["GHSA-chj3-f7xw-367m", "npm:git-promise"], ["GHSA-5h75-pvq4-82c9", "npm:directus"], ["GHSA-rj88-4777-828h", "npm:docker-tester"], ["GHSA-3fvg-4v2m-98jf", "npm:jsrsasign"], ["GHSA-4x5v-gmq8-25ch", "npm:semver-regex"], ["GHSA-4p35-cfcx-8653", "npm:parse-url"], ["GHSA-xvf7-4v9q-58w6", "npm:jpeg-js"], ["GHSA-rphm-c8gw-3r38", "npm:lifion-verify-deps"], ["GHSA-xw6g-jjvf-wwf9", "npm:parse-server"], ["GHSA-7f3x-x4pr-wqhj", "npm:parse-url"], ["GHSA-52vj-mr2j-f8jh", "npm:engine.io"], ["GHSA-cv76-rv4h-4mqc", "npm:proctree"], ["GHSA-pgw7-wx7w-2w33", "npm:undici"], ["GHSA-6293-2vg2-pmp5", "npm:nocodb"], ["GHSA-mmh6-m7v9-5956", "npm:markdown-link-extractor"], ["GHSA-77mv-4rg7-r8qv", "npm:@finastra/nestjs-proxy"], ["GHSA-pfrx-2q88-qq97", "npm:got"], ["GHSA-7r3r-gq8p-v9jj", "npm:lettersanitizer"], ["GHSA-9v73-x562-wv5x", "npm:gitsome"], ["GHSA-mq8j-3h7h-p8g7", "npm:electron"], ["GHSA-7xhv-mpjw-422f", "npm:google-it"], ["GHSA-77xc-hjv8-ww97", "npm:electron"], ["GHSA-hmqg-p8f8-3qrw", "npm:fast-string-search"], ["GHSA-7v28-g2pq-ggg8", "npm:ghost"], ["GHSA-27mx-gchc-6xjp", "npm:posix"], ["GHSA-4263-q746-94mw", "npm:fast-string-search"], ["GHSA-q6wq-5p59-983w", "npm:parse-url"], ["GHSA-rvgf-69j7-xh78", "npm:@discordjs/opus"], ["GHSA-fp36-299x-pwmw", "npm:devcert"], ["GHSA-mx8q-jqwm-85mv", "npm:nocodb"], ["GHSA-3j8f-xvm3-ffx4", "npm:parse-path"], ["GHSA-552j-pv39-f3jf", "npm:ssl-utils"], ["GHSA-j562-c3cw-3p5g", "npm:@finastra/nestjs-proxy"], ["GHSA-gp95-ppv5-3jc5", "npm:sharp"], ["GHSA-gwp3-f7mr-qpfv", "npm:s3-uploader"], ["GHSA-mjjj-6p43-vhhv", "npm:deep-get-set"], ["GHSA-hv6q-5g4f-8897", "npm:nocodb"], ["GHSA-g5fm-jp9v-2432", "npm:next-auth"], ["GHSA-rh9j-f5f8-rvgc", "npm:parse-server"], ["GHSA-fq4h-m3c8-8m2v", "npm:nocodb"], ["GHSA-x2pg-mjhr-2m5x", "npm:semantic-release"], ["GHSA-5f47-rcg5-9m24", "npm:convert-svg-core"], ["GHSA-vvv8-xw5f-3f88", "npm:mout"], ["GHSA-q56h-x9h5-q53c", "npm:@apollo/server"], ["GHSA-p23c-p8w2-ww5v", "npm:querymen"], ["GHSA-mcqm-6ff4-53qx", "npm:strapi"], ["GHSA-mj46-r4gr-5x83", "npm:gatsby-plugin-mdx"], ["GHSA-28xr-mwxg-3qc8", "npm:simple-git"], ["GHSA-9qrh-qjmc-5w2p", "npm:sqlite3"], ["GHSA-pfv6-prqm-85q8", "npm:madlib-object-utils"], ["GHSA-fwr7-v2mv-hh25", "npm:async"], ["GHSA-xmjj-3c76-5w84", "npm:directus"], ["GHSA-6xwr-q98w-rvg7", "npm:nconf"], ["GHSA-rjvg-8v36-xv9r", "npm:element-plus"], ["GHSA-hf55-c445-2w97", "npm:@rocket.chat/livechat"], ["GHSA-fvc6-qjp7-m4g4", "npm:ghost"], ["GHSA-pxpf-v376-7xx5", "npm:@yaireo/tagify"], ["GHSA-qjmq-8hjr-qcv6", "npm:sql-injection"], ["GHSA-h3cq-j957-vhxg", "npm:fullpage.js"], ["GHSA-phwq-j96m-2c2q", "npm:ejs"], ["GHSA-x2w5-725j-gf2g", "npm:convict"], ["GHSA-3vjf-82ff-p4r3", "npm:urijs"], ["GHSA-689x-x68p-fph3", "npm:vditor"], ["GHSA-m7xq-8jp8-rj2c", "npm:npm-dependency-versions"], ["GHSA-7gc6-qh9x-w6h8", "npm:summit"], ["GHSA-w4m6-x6c2-j5c9", "npm:express-fileupload"], ["GHSA-j383-35pm-c5h4", "npm:grunt"], ["GHSA-qffw-8wg7-h665", "npm:git-interface"], ["GHSA-3hjg-vc7r-rcrw", "npm:@podium/layout"], ["GHSA-j636-crp3-m584", "npm:tableexport.jquery.plugin"], ["GHSA-r9w3-g83q-m6hq", "npm:deepmerge-ts"], ["GHSA-6xvq-2gj8-4276", "npm:valine"], ["GHSA-f9wg-5f46-cjmw", "npm:next-auth"], ["GHSA-g27j-74fp-xfpr", "npm:directus"], ["GHSA-vpgw-ffh3-648h", "npm:fullpage.js"], ["GHSA-g694-m8vq-gv9h", "npm:serialize-javascript"], ["GHSA-w8xh-93qh-35vw", "npm:@mattkrick/sanitize-svg"], ["GHSA-9qgm-w87q-hx89", "npm:strapi"], ["GHSA-3v5x-qjrp-q2hq", "npm:buttercms"], ["GHSA-9gqr-xp86-f87h", "npm:git"], ["GHSA-j3ff-xp6c-6gcc", "npm:@chainsafe/libp2p-noise"], ["GHSA-p6h4-93qp-jhcm", "npm:parse-server"], ["GHSA-4vvg-x86p-mvqc", "npm:sysend"], ["GHSA-32j9-6qqm-mq9g", "npm:node-lmdb"], ["GHSA-4fc4-4p5g-6w89", "npm:ckeditor4"], ["GHSA-x5m8-2r8v-8f97", "npm:libnested"], ["GHSA-hf8c-xr89-vfm5", "npm:ungit"], ["GHSA-pq37-4c4g-v38c", "npm:vditor"], ["GHSA-cfm4-qjh2-4765", "npm:node-forge"], ["GHSA-6956-83fg-5wc5", "npm:set-in"], ["GHSA-rf54-44jr-q5vf", "npm:url-js"], ["GHSA-cr3q-pqgq-m8c2", "npm:swagger-ui"], ["GHSA-v3wr-67px-44xg", "npm:electron"], ["GHSA-6c9x-mj3g-h47x", "npm:swagger-ui-dist"], ["GHSA-3mpp-xfvh-qh37", "npm:node-ipc"], ["GHSA-q24h-5rq3-63j9", "npm:@uppy/companion"], ["GHSA-2877-693q-pj33", "npm:genieacs"], ["GHSA-97m3-w2cp-4xx6", "npm:node-ipc"], ["GHSA-gff7-g5r8-mg8m", "npm:simple-plist"], ["GHSA-xvch-5gv4-984h", "npm:minimist"], ["GHSA-66ww-999q-mffq", "npm:post-loader"], ["GHSA-8h2f-7jc4-7m3m", "npm:urijs"], ["GHSA-3f95-r44v-8mrg", "npm:simple-git"], ["GHSA-hqq7-2q2v-82xq", "npm:@braintree/sanitize-url"], ["GHSA-cr6m-62pq-hmqh", "npm:npm-lockfile"], ["GHSA-gmv4-r438-p67f", "npm:parse-url"], ["GHSA-7f63-h6g3-7cwm", "npm:@finastra/ssr-pages"], ["GHSA-8gr3-2gjw-jj7g", "npm:node-ipc"], ["GHSA-8g4m-cjm2-96wq", "npm:argencoders-notevil"], ["GHSA-8v3j-jfg3-v3fv", "npm:sails"], ["GHSA-x4jg-mjrx-434g", "npm:node-forge"], ["GHSA-5w9c-rv96-fr7g", "npm:faker"], ["GHSA-9m87-6fj3-c5xh", "npm:pnpm"], ["GHSA-446w-rrm4-r47f", "npm:shescape"], ["GHSA-hhqj-cfjx-vj25", "npm:reveal.js"], ["GHSA-vhxc-fhm5-qcp9", "npm:bodymen"], ["GHSA-9vp3-7qwq-83r9", "npm:@frangoteam/fuxa"], ["GHSA-7j52-6fjp-58gr", "npm:@openzeppelin/contracts"], ["GHSA-3p22-ghq8-v749", "npm:electron"], ["GHSA-7p99-3798-f85c", "npm:express"], ["GHSA-2r2c-g63r-vccr", "npm:node-forge"], ["GHSA-w6cx-qg2q-rvq8", "npm:@finastra/ssr-pages"], ["GHSA-8m2f-74r2-x3f2", "npm:accesslog"], ["GHSA-cfhh-xgwq-5r67", "npm:@keystone-6/auth"], ["GHSA-vm64-cfqx-3698", "npm:jsen"], ["GHSA-9fp7-4fjm-q3mf", "npm:keyget"], ["GHSA-926x-m6m5-3mmp", "npm:push-dir"], ["GHSA-765h-qjxv-5f44", "npm:handlebars"], ["GHSA-cg57-p69r-3m7p", "npm:matrix-react-sdk"], ["GHSA-39qv-prmh-x37f", "npm:@strikeentco/set"], ["GHSA-hjp8-2cm3-cc45", "npm:@node-saml/node-saml"], ["GHSA-4xrw-wvmq-8jmh", "npm:node-key-sender"], ["GHSA-6m85-wvcr-pgw3", "npm:safetydance"], ["GHSA-pw2r-vq6v-hr8c", "npm:follow-redirects"], ["GHSA-3cqr-58rm-57f8", "npm:handlebars"], ["GHSA-xrjf-phvv-r4vr", "npm:strapi"], ["GHSA-r8f7-9pfq-mjmv", "npm:node-sass"], ["GHSA-h9v8-rm3m-5h5f", "npm:git-add-remote"], ["GHSA-rc3x-jf5g-xvc5", "npm:karma"], ["GHSA-qh73-qc3p-rjv2", "npm:fastify-multipart"], ["GHSA-pf8j-vhg8-xmc3", "npm:karma-mojo"], ["GHSA-8xxm-h73r-ghfj", "npm:frourio"], ["GHSA-4cpg-3vgw-4877", "npm:plist"], ["GHSA-gcv8-gh4r-25x6", "npm:@graphql-mesh/http"], ["GHSA-mf22-92pm-m8p8", "npm:@awsui/components-react"], ["GHSA-7x7c-qm48-pq9c", "npm:karma"], ["GHSA-3949-f494-cm99", "npm:prismjs"], ["GHSA-88g8-f5mf-f5rj", "npm:@openzeppelin/contracts"], ["GHSA-m6j2-v3gq-45r5", "npm:aurelia-framework"], ["GHSA-p5ch-w78f-xh44", "npm:@atlaskit/editor-core"], ["GHSA-fr6q-jv7j-35g3", "npm:w-zip"], ["GHSA-2m53-83f3-562j", "npm:min-dash"], ["GHSA-mmj4-777p-fpq9", "npm:frourio"], ["GHSA-394c-5j6w-4xmx", "npm:ua-parser-js"], ["GHSA-fr76-2wp8-fp92", "npm:express-handlebars"], ["GHSA-f2jw-pr2c-9x96", "npm:@rkesters/gnuplot"], ["GHSA-j4f2-536g-r55m", "npm:engine.io"], ["GHSA-6pw2-5hjv-9pf7", "npm:vm2"], ["GHSA-332q-7ff2-57h2", "npm:undefsafe"], ["GHSA-62gr-4qp9-h98f", "npm:handlebars"], ["GHSA-m639-9whg-fw97", "npm:object-extend"], ["GHSA-5888-ffcr-r425", "npm:superjson"], ["GHSA-mqgv-67vx-g4m5", "npm:js-data"], ["GHSA-h6pr-c536-6rjg", "npm:object-path-set"], ["GHSA-v88g-cgmw-v5xw", "npm:ajv"], ["GHSA-r773-pmw3-f4mr", "npm:koa-remove-trailing-slashes"], ["GHSA-mv26-cx23-vrfg", "npm:@peertube/embed-api"], ["GHSA-c6rq-rjc2-86v2", "npm:chownr"], ["GHSA-c5hm-xc74-pqrg", "npm:jscover"], ["GHSA-4jwp-vfvf-657p", "npm:bson"], ["GHSA-h87q-g2wp-47pj", "npm:jsrsasign"], ["GHSA-hgjh-723h-mx2j", "npm:url-parse"], ["GHSA-h236-g5gh-vq6c", "npm:froala-editor"], ["GHSA-xp4x-j9vh-c3wf", "npm:kill-port-process"], ["GHSA-pc58-wgmc-hfjr", "npm:mout"], ["GHSA-jf5r-8hm2-f872", "npm:url-parse"], ["GHSA-3hq6-rmv7-39vh", "npm:op-browser"], ["GHSA-8j36-q8x7-pm6q", "npm:systeminformation"], ["GHSA-4m8h-h59m-m34j", "npm:bmoor"], ["GHSA-4v9w-pvwr-38h3", "npm:strong-nginx-controller"], ["GHSA-wxj7-97fp-j53j", "npm:zip-local"], ["GHSA-m744-2jj8-vpfv", "npm:git-parse"], ["GHSA-fmvm-x8mv-47mj", "npm:next"], ["GHSA-8v38-pw62-9cw2", "npm:url-parse"], ["GHSA-g6ww-v8xp-vmwg", "npm:pathval"], ["GHSA-f246-xrrj-g8j6", "npm:markdown-it-highlightjs"], ["GHSA-r5cq-9537-9rpf", "npm:mixme"], ["GHSA-4g77-cvgw-grvw", "npm:putil-merge"], ["GHSA-pfr3-87q3-65rc", "npm:vmd"], ["GHSA-rqff-837h-mm52", "npm:url-parse"], ["GHSA-v6wh-2wvh-c8x5", "npm:djvalidator"], ["GHSA-6hr9-4692-fch9", "npm:effect"], ["GHSA-hjxc-462x-x77j", "npm:yarn"], ["GHSA-j9cf-pr2x-5273", "npm:dot-object"], ["GHSA-6m4r-m3gc-h4r5", "npm:install-package"], ["GHSA-8mfc-v7wv-p62g", "npm:yarn"], ["GHSA-p28h-cc7q-c4fg", "npm:css-what"], ["GHSA-455w-c45v-86rg", "npm:body-parser-xml"], ["GHSA-9pgh-qqpf-7wqj", "npm:xmldom"], ["GHSA-5p8w-2mvw-38pv", "npm:passport-saml"], ["GHSA-qm95-pgcg-qqfq", "npm:socket.io-parser"], ["GHSA-h423-w6qv-2wj3", "npm:parse-server"], ["GHSA-grv6-m753-3w2g", "npm:nocodb"], ["GHSA-xrx9-gj26-5wx9", "npm:url-regex"], ["GHSA-c33w-pm52-mqvf", "npm:showdown"], ["GHSA-gmwp-3pwc-3j3g", "npm:mockery"], ["GHSA-qpv8-4pjq-qqh7", "npm:feathers-sequelize"], ["GHSA-j4rv-pr9g-q8jv", "npm:mxgraph"], ["GHSA-c942-mfmp-p4fh", "npm:electron-markdownify"], ["GHSA-m974-647v-whv7", "npm:passport-saml"], ["GHSA-3rfm-jhwj-7488", "npm:loader-utils"], ["GHSA-2j79-8pqc-r7x6", "npm:react-native-reanimated"], ["GHSA-2p3c-p3qw-69r4", "npm:graphql"], ["GHSA-f8q6-p94x-37v3", "npm:minimatch"], ["GHSA-hcj4-xf6x-63wj", "npm:grunt-karma"], ["GHSA-jjmg-x456-w976", "npm:kind-of"], ["GHSA-6mhr-52mv-6v6f", "npm:@keystone-6/core"], ["GHSA-whpx-q3rq-w8jc", "npm:@goauthentik/api"], ["GHSA-cr84-xvw4-qx3c", "npm:shescape"], ["GHSA-76p3-8jx3-jpfq", "npm:loader-utils"], ["GHSA-5hq7-j5wq-p227", "npm:feathers-sequelize"], ["GHSA-633r-r4p8-pw3w", "npm:metro4"], ["GHSA-pj2c-h76w-vv6f", "npm:csrf-csrf"], ["GHSA-p5m3-27vh-52j4", "npm:feathers-sequelize"], ["GHSA-hpqj-7cj6-hfj8", "npm:snyk-go-plugin"], ["GHSA-hhq3-ff78-jv3g", "npm:loader-utils"], ["GHSA-4rq4-32rv-6wp6", "npm:shelljs"], ["GHSA-6vfc-qv3f-vr6c", "npm:markdown-it"], ["GHSA-2w8g-m5j8-7m87", "npm:@soketi/soketi"], ["GHSA-p3rp-vmj9-gv6v", "npm:diagram-js"], ["GHSA-8fr3-hfg3-gpgp", "npm:node-forge"], ["GHSA-wxgw-qj99-44c2", "npm:node-forge"], ["GHSA-hj3m-v758-jwx5", "npm:http-server-node"], ["GHSA-86ch-6w7v-v6xf", "npm:@soketi/soketi"], ["GHSA-9x9j-836w-8f55", "npm:elliptic"], ["GHSA-c6rp-xvqv-mwmf", "npm:serc.js"], ["GHSA-5rrq-pxf6-6jx5", "npm:node-forge"], ["GHSA-wpg7-2c88-r8xv", "npm:simple-get"], ["GHSA-cxm3-v4mv-6mh8", "npm:vditor"], ["GHSA-m8gw-hjpr-rjv7", "npm:dojo"], ["GHSA-7mhc-prgv-r3q4", "npm:hermes-engine"], ["GHSA-jv7g-9g6q-cxvw", "npm:convert-svg-core"], ["GHSA-c6h4-gc3f-hgjq", "npm:js-data"], ["GHSA-cwfw-4gq5-mrqx", "npm:braces"], ["GHSA-gf8q-jrpm-jvxq", "npm:node-forge"], ["GHSA-3269-x4pw-vffg", "npm:diskusage-ng"], ["GHSA-5rqg-jm4f-cqx7", "npm:colors"], ["GHSA-h3vq-wv8j-36gw", "npm:scratch-svg-renderer"], ["GHSA-5v2h-r2cx-5xgj", "npm:marked"], ["GHSA-cqr2-xhg6-p268", "npm:node-mpv"], ["GHSA-fm93-fhh2-cg2c", "npm:min-dash"], ["GHSA-7w54-gp8x-f33m", "npm:@replit/crosis"], ["GHSA-897m-rjf5-jp39", "npm:copy-props"], ["GHSA-hrgx-7j6v-xj82", "npm:@keystone-6/auth"], ["GHSA-74fj-2j2h-c42q", "npm:follow-redirects"], ["GHSA-29mw-wpgm-hmr9", "npm:lodash"], ["GHSA-566m-qj78-rww5", "npm:postcss"], ["GHSA-wr66-vrwm-5g5x", "npm:next"], ["GHSA-r683-j2x4-v87g", "npm:node-fetch"], ["GHSA-gh88-3pxp-6fm8", "npm:colors"], ["GHSA-273r-mgr4-v34f", "npm:engine.io"], ["GHSA-v82v-rq72-phq9", "npm:@isomorphic-git/cors-proxy"], ["GHSA-q4j7-v27r-fgcx", "npm:realms-shim"], ["GHSA-x9r5-jxvq-4387", "npm:parse-url"], ["GHSA-q674-xm3x-2926", "npm:parse-link-header"], ["GHSA-4hpf-3wq7-5rpr", "npm:is-my-json-valid"], ["GHSA-86wf-436m-h424", "npm:http-proxy-agent"], ["GHSA-x8rq-rc7x-5fg5", "npm:uppy"], ["GHSA-mpp5-2x55-49xw", "npm:svg2png"], ["GHSA-53xv-c2hx-5w6q", "npm:node-windows"], ["GHSA-qpw2-xchm-655q", "npm:stringstream"], ["GHSA-gjm5-83cw-p3p2", "npm:extend2"], ["GHSA-64g7-mvw6-v9qj", "npm:shelljs"], ["GHSA-46c4-8wrp-j99v", "npm:url-parse"], ["GHSA-qrpm-p2h7-hrv2", "npm:nanoid"], ["GHSA-7vvq-7r29-5vg3", "npm:three"], ["GHSA-wg6g-ppvx-927h", "npm:cached-path-relative"], ["GHSA-hp68-xhvj-x6j6", "npm:jsx-slack"], ["GHSA-m6w8-fq7v-ph4m", "npm:@openzeppelin/contracts"], ["GHSA-pwm7-qr6j-3vjg", "npm:realms-shim"], ["GHSA-rrrm-qjm4-v8hf", "npm:marked"], ["GHSA-82v2-mx6x-wq7q", "npm:log4js"], ["GHSA-6pq6-crw9-522h", "npm:cezerin"], ["GHSA-6w62-83g6-rfhj", "npm:connect"], ["GHSA-6h98-cf9g-vmg2", "npm:electron"], ["GHSA-xg47-r67p-vhv5", "npm:deap"], ["GHSA-qf8x-vqjv-92gr", "npm:parse-server"], ["GHSA-q3x9-28f7-w8rc", "npm:total4"], ["GHSA-8j9v-qhp4-wv55", "npm:traceroute"], ["GHSA-4wc5-gfgh-4vjx", "npm:epiceditor"], ["GHSA-2gp3-6c9p-jp7w", "npm:code-server"], ["GHSA-c75v-2vq8-878f", "npm:angular"], ["GHSA-8mp8-28xh-r486", "npm:keyget"], ["GHSA-q9xg-h756-8689", "npm:jquery-query-object"], ["GHSA-r84v-qff8-jv5g", "npm:vscode-npm-script"], ["GHSA-wp3j-gv53-4pg8", "npm:fs-git"], ["GHSA-mr5m-2385-2vcp", "npm:xdlocalstorage"], ["GHSA-gmpm-xp43-f7g6", "npm:hermes-engine"], ["GHSA-2gc6-2h2g-ph48", "npm:Rambox"], ["GHSA-5875-m6jq-vf78", "npm:workspace-tools"], ["GHSA-7qcx-4p32-qcmx", "npm:cassproject"], ["GHSA-qp2q-6h9j-jg2r", "npm:jquery.json-viewer"], ["GHSA-vm2p-f5j4-mj6g", "npm:angular-jwt"], ["GHSA-f5x2-xv93-4p23", "npm:hermes-engine"], ["GHSA-hp5f-qqrw-c8gj", "npm:kibana"], ["GHSA-f982-mxwc-3mrx", "npm:mysqljs"], ["GHSA-3xgx-r9j4-qw9w", "npm:dexie"], ["GHSA-ph28-wwfj-fv7f", "npm:sds"], ["GHSA-7jvx-f994-rfw2", "npm:materialize-css"], ["GHSA-h8wp-wgcq-qhrf", "npm:swagger-ui"], ["GHSA-2c29-wc65-4cx9", "npm:linux-cmdline"], ["GHSA-3x62-x456-q2vm", "npm:git-pull-or-clone"], ["GHSA-44pw-h2cw-w3vq", "npm:hawk"], ["GHSA-37hr-348p-rmf4", "npm:matrix-appservice-irc"], ["GHSA-65wv-528r-m892", "npm:strapi"], ["GHSA-5fh8-x9xc-hxmc", "npm:irisnet-crypto"], ["GHSA-rf66-hmqf-q3fc", "npm:select2"], ["GHSA-6429-3g3w-6mw5", "npm:bignum"], ["GHSA-g784-q3p3-26rm", "npm:hexo-admin"], ["GHSA-g4rg-993r-mgx7", "npm:shell-quote"], ["GHSA-rxfp-8jmr-xc95", "npm:@goauthentik/api"], ["GHSA-xm59-jvxm-cp3v", "npm:mxgraph"], ["GHSA-wq4c-wm6x-jw44", "npm:node-inspector"], ["GHSA-p9wj-wrrm-84m5", "npm:simditor"], ["GHSA-wwg2-2crq-6grr", "npm:@strikeentco/set"], ["GHSA-jjf5-wx3j-3fv7", "npm:convict"], ["GHSA-7ww6-75fj-jcj7", "npm:auth0-lock"], ["GHSA-f478-xwv9-p93q", "npm:kerberos"], ["GHSA-wp32-wq34-2rqh", "npm:dijit"], ["GHSA-p77r-c6m3-gj2r", "npm:oauth2orize-fprm"], ["GHSA-ph34-pc88-72gc", "npm:next"], ["GHSA-grvm-gcqf-gh8q", "npm:xo-web"], ["GHSA-6j22-wv8g-894f", "npm:@shopify/hydrogen"], ["GHSA-cvj7-5f3c-9vg9", "npm:@chainsafe/lodestar"], ["GHSA-6h5x-7c5m-7cr7", "npm:parse-url"], ["GHSA-r83x-wj75-v89r", "npm:nuclide"], ["GHSA-hq75-ggc3-8h3q", "npm:@strapi/database"], ["GHSA-g6r3-hhg9-qf58", "npm:component-flatten"], ["GHSA-pwvp-h579-hfxg", "npm:total4"], ["GHSA-v287-9w3v-x5c5", "npm:total.js"], ["GHSA-x4cf-6jr3-3qvp", "npm:hermes-engine"], ["GHSA-p3pg-64pv-v7jg", "npm:jsgui-lang-essentials"], ["GHSA-q469-j32f-h7vm", "npm:siteserver"], ["GHSA-mph8-6787-r8hw", "npm:hermes-engine"], ["GHSA-mh2h-6j8q-x246", "npm:codecov"], ["GHSA-mxq6-vrrr-ppmg", "npm:tree-kill"], ["GHSA-5v25-xr56-phph", "npm:clamscan"], ["GHSA-rwx9-wqj8-vr77", "npm:expo"], ["GHSA-grw5-g9h2-wpg8", "npm:bootstrap-table"], ["GHSA-q2mx-j4x2-2h74", "npm:next-auth"], ["GHSA-7fv9-m79r-j9x8", "npm:electron"], ["GHSA-77m7-9wvw-87fx", "npm:jailed"], ["GHSA-f6fm-r26q-p747", "npm:strapi"], ["GHSA-pf27-929j-9pmm", "npm:hermes-engine"], ["GHSA-5h7x-68wj-jhwc", "npm:docsify"], ["GHSA-m2h2-264f-f486", "npm:angular"], ["GHSA-gp2j-mg4w-2rh5", "npm:chrome-launcher"], ["GHSA-8cxp-cjm8-fj36", "npm:blamer"], ["GHSA-f4c9-cqv8-9v98", "npm:jsdom"], ["GHSA-cr9c-rhq6-vh53", "npm:tiddlywiki"], ["GHSA-2gqw-q9r9-7f79", "npm:changeset"], ["GHSA-45fh-g845-pj9w", "npm:passport-sharepoint"], ["GHSA-3mrp-qhcj-mwv5", "npm:cli"], ["GHSA-9wxj-37p8-49ff", "npm:vue-storefront-api"], ["GHSA-4gjv-5jjp-rcgh", "npm:hashbrown-cms"], ["GHSA-85vg-grr5-pw42", "npm:strapi"], ["GHSA-88fh-8979-q2rr", "npm:angular-redactor"], ["GHSA-xfg5-vrmc-24wc", "npm:obsidian-dataview"], ["GHSA-qpfw-4m9x-rxx8", "npm:@azure/ms-rest-nodeauth"], ["GHSA-vgj7-895j-gpr6", "npm:strapi"], ["GHSA-mvmv-rq2j-97p2", "npm:ep_etherpad-lite"], ["GHSA-7wfq-wmx2-3wr4", "npm:home-assistant-frontend"], ["GHSA-9g4f-5rpg-4948", "npm:nodebb"], ["GHSA-773h-w45w-f2f9", "npm:libxmljs"], ["GHSA-297x-8xj4-vcxv", "npm:dot"], ["GHSA-4hch-r9xf-6vfr", "npm:mjml"], ["GHSA-wvpv-8524-wg6x", "npm:mxgraph"], ["GHSA-p84x-5xx8-hff9", "npm:bson-objectid"], ["GHSA-327c-qx3v-h673", "npm:hermes-engine"], ["GHSA-qmvq-f3fj-m3wg", "npm:openpgp"], ["GHSA-q7hx-mrv5-6mrp", "npm:hashbrown-cms"], ["GHSA-jfxm-w8g2-4rcv", "npm:node-jose"], ["GHSA-rm36-94g8-835r", "npm:grunt"], ["GHSA-4m44-5j2g-xf64", "npm:ckeditor4"], ["GHSA-x43g-gj9x-838x", "npm:phantomjs"], ["GHSA-g954-5hwp-pp24", "npm:protobufjs"], ["GHSA-52rh-5rpj-c3w6", "npm:matrix-org-irc"], ["GHSA-mw4x-g2x8-qcvf", "npm:tree-kit"], ["GHSA-995x-33wq-8gc9", "npm:cycle-import-check"], ["GHSA-7249-8x22-4rg4", "npm:nadesiko3"], ["GHSA-45rm-2893-5f49", "npm:liquidjs"], ["GHSA-m5v8-wpw4-rj3x", "npm:abacus-ext-cmdline"], ["GHSA-g662-qq45-ppwm", "npm:smoothie"], ["GHSA-hw46-vg6w-88fj", "npm:replicator"], ["GHSA-9c47-m6qq-7p4h", "npm:json5"], ["GHSA-6jqm-3c9g-pch7", "npm:sql"], ["GHSA-4jv9-3563-23j3", "npm:knex"], ["GHSA-9p95-fxvg-qgq2", "npm:simple-git"], ["GHSA-8cf7-32gw-wr33", "npm:jsonwebtoken"], ["GHSA-v279-v2xm-whq9", "npm:oils"], ["GHSA-4w2j-2rg4-5mjw", "npm:vm2"], ["GHSA-252h-2cmq-pmr6", "npm:@easy-team/easywebpack-cli"], ["GHSA-2r7v-cmch-5x26", "npm:muhammara"], ["GHSA-fr54-72wr-cqvq", "npm:express-param"], ["GHSA-27h2-hvpr-p74q", "npm:jsonwebtoken"], ["GHSA-m8r5-7wf4-63mw", "npm:nadesiko3"], ["GHSA-6xrf-q977-5vgc", "npm:json-pointer"], ["GHSA-c6rp-wrp9-qr4q", "npm:dustjs-linkedin"], ["GHSA-97jv-c342-5xhc", "npm:whois"], ["GHSA-ppjq-qxhx-m25f", "npm:passport-wsfed-saml2"], ["GHSA-p495-jxh2-wrfg", "npm:rfc6902"], ["GHSA-rf3g-v8p5-p675", "npm:nodebb"], ["GHSA-f44q-634c-jvwv", "npm:libp2p"], ["GHSA-j5p7-jf4q-742q", "npm:markdown-it"], ["GHSA-33vh-7x8q-mg35", "npm:safe-eval"], ["GHSA-79mp-cxp4-9p6r", "npm:node-json2html"], ["GHSA-pppv-ch8p-rp2w", "npm:lite-dev-server"], ["GHSA-x2jx-w3wm-9p3p", "npm:editor.md"], ["GHSA-m688-cx2p-rgq9", "npm:twitter-fetcher-js"], ["GHSA-2j2x-2gpw-g8fm", "npm:flat"], ["GHSA-hjrf-2m68-5959", "npm:jsonwebtoken"], ["GHSA-qwph-4952-7xr6", "npm:jsonwebtoken"], ["GHSA-p27h-4cpf-fw48", "npm:email-existence"], ["GHSA-8gh8-hqwg-xf34", "npm:fast-json-patch"], ["GHSA-7599-fqgm-v84p", "npm:rgb2hex"], ["GHSA-vc9x-gmmr-p7jj", "npm:@claviska/jquery-minicolors"], ["GHSA-jfm8-hwhg-r6gg", "npm:p4"], ["GHSA-p8j8-wxvp-h695", "npm:httpster"], ["GHSA-wcwm-c3mr-pxcr", "npm:easy-static-server"], ["GHSA-549f-73hh-mj38", "npm:gitlabhook"], ["GHSA-9mrq-cjgh-32g2", "npm:smartbanner.js"], ["GHSA-5w65-6875-rhq8", "npm:sailsjs-cacheman"], ["GHSA-8864-rhmw-5m6f", "npm:status-board"], ["GHSA-6m4r-cgm3-6q7q", "npm:status-board"], ["GHSA-2xwv-3cc9-fp7c", "npm:seneca"], ["GHSA-v6cj-r88p-92rm", "npm:centra"], ["GHSA-2j5x-56p6-hj6x", "npm:statichttpserver"], ["GHSA-gjh4-fcv3-whpq", "npm:webtorrent"], ["GHSA-cgjv-rghq-qhgp", "npm:algo-httpserv"], ["GHSA-p6mr-pxg4-68hx", "npm:bower"], ["GHSA-536q-8gxx-m782", "npm:dojo"], ["GHSA-mwp6-j9wf-968c", "npm:generator-jhipster"], ["GHSA-xf27-jqwv-gf3r", "npm:larvitbase-api"], ["GHSA-mc84-xr9p-938r", "npm:snyk-gradle-plugin"], ["GHSA-j9xp-92vc-559j", "npm:sequelize"], ["GHSA-wmx6-vxcf-c3gr", "npm:slp-validate"], ["GHSA-4j6x-w426-6rc6", "npm:@cubejs-backend/api-gateway"], ["GHSA-9xr8-8hmc-389f", "npm:vant"], ["GHSA-425c-ccf3-3jrr", "npm:slpjs"], ["GHSA-m52x-29pq-w3vv", "npm:pannellum"], ["GHSA-89mq-4x47-5v83", "npm:angular"], ["GHSA-2598-2f59-rmhq", "npm:sequelize"], ["GHSA-fhjf-83wg-r2j9", "npm:mixin-deep"], ["GHSA-x65c-4fgj-5fc3", "npm:editor.md"], ["GHSA-rch7-f4h5-x9rj", "npm:libp2p-secio"], ["GHSA-4g88-fppr-53pp", "npm:set-value"], ["GHSA-77jf-fjjf-xcww", "npm:openpgp"], ["GHSA-3gx7-xhv7-5mx3", "npm:eslint-utils"], ["GHSA-5q54-8p9j-x74j", "npm:editor.md"], ["GHSA-qwqc-28w3-fww6", "npm:openpgp"], ["GHSA-66rh-8fw6-59q6", "npm:assign-deep"], ["GHSA-xqh8-5j36-4556", "npm:sql-injection"], ["GHSA-65p8-3hm4-h9h8", "npm:rgb2hex"], ["GHSA-8j4w-5fw4-rm27", "npm:deeply"], ["GHSA-8cpw-73f2-w58m", "npm:selectize-plugin-a11y"], ["GHSA-hfmf-q43v-2ffj", "npm:openpgp"], ["GHSA-jp6r-xcjj-5h7r", "npm:cyberchef"], ["GHSA-wqfc-cr59-h64p", "npm:yarn"], ["GHSA-jf85-cpcp-j695", "npm:lodash"], ["GHSA-8w3j-g983-8jh5", "npm:parse-server"], ["GHSA-g8m7-qhv7-9h5x", "npm:serve-here"], ["GHSA-6r5x-hmgg-7h53", "npm:handlebars"], ["GHSA-4xcv-9jjx-gfj3", "npm:mem"], ["GHSA-6677-83pp-f862", "npm:@nuxt/devalue"], ["GHSA-x5rq-j2xg-h7qm", "npm:lodash"], ["GHSA-2mp5-m968-gwr2", "npm:http-file-server"], ["GHSA-j657-59rv-qwm6", "npm:min-http-server"], ["GHSA-7j93-2h6r-hm49", "npm:http-file-server"], ["GHSA-5p5w-j3g7-w4wv", "npm:saml2-js"], ["GHSA-3xc7-xg67-pw99", "npm:sequelize-cli"], ["GHSA-8f93-rv4p-x4jw", "npm:sql"], ["GHSA-886v-mm6p-4m66", "npm:gun"], ["GHSA-v2p6-4mp7-3r9v", "npm:underscore.string"], ["GHSA-hxcm-v35h-mg2x", "npm:querystringify"], ["GHSA-3p92-886g-qxpq", "npm:floody"], ["GHSA-984p-xq9m-4rjw", "npm:express-brute"], ["GHSA-qx4v-6gc5-f2vv", "npm:esm"], ["GHSA-hpfq-8wx8-cgqw", "npm:ids-enterprise"], ["GHSA-83rx-c8cr-6j8q", "npm:tesseract.js"], ["GHSA-86p3-4gfq-38f2", "npm:url-relative"], ["GHSA-wrw9-m778-g6mc", "npm:bl"], ["GHSA-x9p2-fxq6-2m5f", "npm:swagger-ui"], ["GHSA-74cp-qw7f-7hpw", "npm:statics-server"], ["GHSA-mf6x-7mm4-x2g7", "npm:stringstream"], ["GHSA-68gr-cmcp-g3mj", "npm:lactate"], ["GHSA-g74r-ffvr-5q9f", "npm:concat-stream"], ["GHSA-4qhx-g9wp-g9m6", "npm:squel"], ["GHSA-5v72-xg48-5rpm", "npm:ws"], ["GHSA-m8fw-534v-xm85", "npm:cloudcmd"], ["GHSA-3fc5-9x9m-vqc4", "npm:express-cart"], ["GHSA-49r3-3h96-rwj6", "npm:ids-enterprise"], ["GHSA-rv49-54qp-fw42", "npm:servey"], ["GHSA-h9x2-5rm7-x4gm", "npm:secure-compare"], ["GHSA-cff4-rrq6-h78w", "npm:command-exists"], ["GHSA-4vmm-mhcq-4x9j", "npm:constantinople"], ["GHSA-xm7f-x4wx-wmgv", "npm:byte"], ["GHSA-8w57-jfpm-945m", "npm:http-proxy-agent"], ["GHSA-f698-m2v9-5fh3", "npm:opencv"], ["GHSA-6fmm-47qc-p4m4", "npm:harp"], ["GHSA-73cw-jxmm-qpgh", "npm:localhost-now"], ["GHSA-wfp9-vr4j-f49j", "npm:sequelize"], ["GHSA-g95f-p29q-9xw4", "npm:braces"], ["GHSA-wxhq-pm8v-cw75", "npm:clean-css"], ["GHSA-gc94-6w89-hpqr", "npm:fs-path"], ["GHSA-q22g-8fr4-qpj4", "npm:remarkable"], ["GHSA-6394-6h9h-cfjg", "npm:nwmatcher"], ["GHSA-2pr6-76vf-7546", "npm:js-yaml"], ["GHSA-vc6r-4x6g-mmqc", "npm:m-server"], ["GHSA-8948-ffc6-jg52", "npm:redbird"], ["GHSA-28hp-fgcr-2r4h", "npm:node-ipc"], ["GHSA-8j8c-7jfh-h6hx", "npm:js-yaml"], ["GHSA-j9f8-8h89-j69x", "npm:node-os-utils"], ["GHSA-pgcr-7wm4-mcv6", "npm:pem"], ["GHSA-46hv-7769-j7rx", "npm:harp"], ["GHSA-pm52-wwrw-c282", "npm:wiki-plugin-datalog"], ["GHSA-m734-r4g6-34f9", "npm:loopback-connector-mongodb"], ["GHSA-f7qw-5pvg-mmwp", "npm:lutils-merge"], ["GHSA-h6ch-v84p-w6p9", "npm:diff"], ["GHSA-8v5f-hp78-jgxq", "npm:jwt-simple"], ["GHSA-crfx-5phg-hmw9", "npm:ids-enterprise"], ["GHSA-68hw-vfh7-xvg8", "npm:keycloak-connect"], ["GHSA-4859-gpc7-4j66", "npm:dot"], ["GHSA-q42p-pg8m-cqh6", "npm:handlebars"], ["GHSA-c35v-qwqg-87jc", "npm:express-basic-auth"], ["GHSA-f7r3-p866-q9qr", "npm:ircdkit"], ["GHSA-w7q7-vjp8-7jv4", "npm:typeorm"], ["GHSA-gm9g-2g8v-fvxj", "npm:upmerge"], ["GHSA-28xh-wpgr-7fm8", "npm:open"], ["GHSA-xc7v-wxcw-j472", "npm:tunnel-agent"], ["GHSA-vpq5-4rc8-c222", "npm:canvas"], ["GHSA-2479-qvv7-47qq", "npm:parse-server"], ["GHSA-57cf-349j-352g", "npm:npmconf"], ["GHSA-xf5p-87ch-gxw2", "npm:marked"], ["GHSA-mxjr-xmcg-fg7w", "npm:mobile-icon-resizer"], ["GHSA-74cr-77xc-8g6r", "npm:@apollo/gateway"], ["GHSA-7752-f4gf-94gc", "npm:materialize-css"], ["GHSA-72p5-2r6g-fm6v", "npm:total.js"], ["GHSA-2hhw-p8mg-jrm6", "npm:http-live-simulator"], ["GHSA-2777-2vq8-c4v4", "npm:sequelize"], ["GHSA-rg3q-jxmp-pvjj", "npm:@materializecss/materialize"], ["GHSA-gm29-35c7-8cfw", "npm:buttle"], ["GHSA-98f7-p5rc-jx67", "npm:materialize-css"], ["GHSA-qj3f-9gmq-fwv5", "npm:simple-markdown"], ["GHSA-xmc8-cjfr-phx3", "npm:highcharts"], ["GHSA-v588-qcp3-jv46", "npm:serve"], ["GHSA-2j5v-fc74-j9q2", "npm:editor.md"], ["GHSA-qwj8-p662-3m7x", "npm:localhost-now"], ["GHSA-fx7m-j728-mjw3", "npm:uap-core"], ["GHSA-xg75-3277-gvvj", "npm:serve"], ["GHSA-gwg9-rgvj-4h5j", "npm:morgan"], ["GHSA-pmv6-gf98-p3r5", "npm:kill-port"], ["GHSA-cwp7-92h5-82wx", "npm:haxe-dev"], ["GHSA-6fvw-7vch-x489", "npm:selenium-portal"], ["GHSA-x268-6jhm-2mx8", "npm:libsbmlsim"], ["GHSA-w5m8-5v9m-xhx5", "npm:Haraka"], ["GHSA-cr8h-x88h-jwj2", "npm:wixtoolset"], ["GHSA-cgpp-wm2h-6hqx", "npm:waterline-sequel"], ["GHSA-5m9c-634g-47vq", "npm:steroids"], ["GHSA-qrmc-fj45-qfc2", "npm:extend"], ["GHSA-3627-w2qr-5fxr", "npm:fuseki"], ["GHSA-6p48-xfj3-jw67", "npm:fibjs"], ["GHSA-pp4v-55vr-9gxh", "npm:riot-compiler"], ["GHSA-h7pc-85cg-wmch", "npm:kindlegen"], ["GHSA-w9mf-24h3-9wxf", "npm:windows-iedriver"], ["GHSA-qx9m-27wh-7fjg", "npm:jvminstall"], ["GHSA-g785-775g-f2g8", "npm:haxe"], ["GHSA-c4qp-h3m6-785f", "npm:ibm_db"], ["GHSA-cxmj-qjv6-vx9p", "npm:mcstatic"], ["GHSA-9c2p-jw8p-f84v", "npm:sequelize"], ["GHSA-9gqh-q4cx-f2h9", "npm:ipip"], ["GHSA-84fv-prrc-5ggr", "npm:call"], ["GHSA-xg5r-8j97-2wrj", "npm:restafary"], ["GHSA-4r4m-hjwj-43p8", "npm:engine.io-client"], ["GHSA-gf8v-vxf9-7c66", "npm:cloudpub-redis"], ["GHSA-97gv-3p2c-xw7j", "npm:i18n-node-angular"], ["GHSA-3w76-x94r-pw44", "npm:rs-brightcove"], ["GHSA-rh7p-9c79-gpp8", "npm:wasdk"], ["GHSA-q43m-ffwr-rpcc", "npm:electron-packager"], ["GHSA-2mhh-w6q8-5hxw", "npm:ws"], ["GHSA-p2hm-8725-c8x8", "npm:cue-sdk-node"], ["GHSA-rwvj-jgc4-fqq5", "npm:cobalt-cli"], ["GHSA-4v2c-g2xc-47fv", "npm:massif"], ["GHSA-g3r2-65gc-qpqc", "npm:mqtt-packet"], ["GHSA-x3j8-g4v9-67jq", "npm:pennyworth"], ["GHSA-jfgq-g48x-jq83", "npm:iedriver"], ["GHSA-qjvf-rmwg-64fr", "npm:install-g-test"], ["GHSA-wr2c-ppj9-f2fv", "npm:webdrvr"], ["GHSA-675m-85rw-j3w4", "npm:just-extend"], ["GHSA-6q8q-rvf4-m4pg", "npm:dalek-browser-chrome"], ["GHSA-5w4p-h4gm-3w26", "npm:jser-stat"], ["GHSA-5pq8-2q24-mj3p", "npm:fis-parser-sass-bin"], ["GHSA-87g3-x896-w798", "npm:atom-node-module-installer"], ["GHSA-5rm3-qhxf-rh3r", "npm:co-cli-installer"], ["GHSA-59m2-j944-839w", "npm:clang-extra"], ["GHSA-mq76-m7gv-xhfm", "npm:sauce-connect"], ["GHSA-hw4r-xr38-hm8j", "npm:unicode-json"], ["GHSA-7r8m-45gc-m2c8", "npm:mongodb-instance"], ["GHSA-wx3q-6x7x-jjw4", "npm:mystem"], ["GHSA-v5v3-8jqf-vg27", "npm:aerospike"], ["GHSA-rhvc-x32h-5526", "npm:droppy"], ["GHSA-6v7p-j23v-4xmw", "npm:robot-js"], ["GHSA-3q32-j57w-q4w7", "npm:total.js"], ["GHSA-r36x-p5pv-9mfx", "npm:prebuild-lwip"], ["GHSA-xj6f-x7jm-85ff", "npm:openframe-ascii-image"], ["GHSA-jppx-hw2f-8gx4", "npm:chromedriver126"], ["GHSA-vvwp-3f54-xc39", "npm:broccoli-closure"], ["GHSA-92qm-hc53-jjrj", "npm:ibapi"], ["GHSA-722q-3g9x-vp8q", "npm:tomita-parser"], ["GHSA-45j8-pm75-5v8x", "npm:simplehttpserver"], ["GHSA-vcph-57hv-89c4", "npm:serc.js"], ["GHSA-wq7q-7vfh-2x3h", "npm:install-nw"], ["GHSA-4q79-fch7-g78q", "npm:grunt-webdriver-qunit"], ["GHSA-6354-6mhv-mvv5", "npm:jadedown"], ["GHSA-rrj3-qmh8-72pf", "npm:grunt-gh-pages"], ["GHSA-2v7q-2xqx-f4q5", "npm:sequelize"], ["GHSA-8gf4-pcj6-54rp", "npm:strider-sauce"], ["GHSA-8r98-rqg5-4vm3", "npm:node-browser"], ["GHSA-3c87-r9f7-qfgq", "npm:macaca-chromedriver-zxa"], ["GHSA-6jx3-rqcx-g3ww", "npm:air-sdk"], ["GHSA-455m-q3h9-34pf", "npm:windows-seleniumjar-mirror"], ["GHSA-r74q-wqx8-2pr3", "npm:nodeschnaps"], ["GHSA-4pf7-579w-f4gm", "npm:dwebp-bin"], ["GHSA-gc6c-5v9w-xmhw", "npm:nodewebkit"], ["GHSA-f5mh-hq6h-whxv", "npm:bitty"], ["GHSA-mgr2-3mpv-43gc", "npm:openframe-image"], ["GHSA-2wrq-wmqf-8vcc", "npm:operadriver"], ["GHSA-2r5h-gh4x-8hp9", "npm:igniteui"], ["GHSA-7c9w-qmrq-ff8r", "npm:http-live-simulator"], ["GHSA-362x-34h3-h6h6", "npm:box2d-native"], ["GHSA-h466-j336-74wx", "npm:mpath"], ["GHSA-3vv5-42wr-m32g", "npm:scala-bin"], ["GHSA-2vqv-hp3p-fmv8", "npm:webdriver-launcher"], ["GHSA-476p-r2wx-2wch", "npm:ntfserver"], ["GHSA-jh5w-6964-x5cf", "npm:chromedriver"], ["GHSA-5q5w-mf87-57x4", "npm:sfml"], ["GHSA-xj62-87pg-vcv3", "npm:jshamcrest"], ["GHSA-qmv4-jgp7-mf68", "npm:sails"], ["GHSA-7xvg-m3vx-2hhv", "npm:webrtc-native"], ["GHSA-j6p2-cx3w-6jcp", "npm:backbone"], ["GHSA-x2jc-pwfj-h9p3", "npm:sequelize"], ["GHSA-98pq-pmw9-4gpm", "npm:sequelize"], ["GHSA-6pwf-whc8-hjf6", "npm:baryton-saxophone"], ["GHSA-g3xp-v2ff-x5c3", "npm:go-ipfs-dep"], ["GHSA-hjgp-8ffr-hwwr", "npm:closurecompiler"], ["GHSA-7r2x-3qcm-8vfw", "npm:herbivore"], ["GHSA-rj38-87f3-93p6", "npm:limbus-buildgen"], ["GHSA-856x-cp3q-47vg", "npm:airbrake"], ["GHSA-r96c-57pf-9jjm", "npm:node.extend"], ["GHSA-g84j-95x2-7g67", "npm:tomita"], ["GHSA-3x83-p476-vv95", "npm:selenium-standalone-painful"], ["GHSA-8mrf-g42m-5qc8", "npm:dalek-browser-chrome-canary"], ["GHSA-2mvm-66q7-m256", "npm:selenium-download"], ["GHSA-hc94-2wfr-4pwf", "npm:appium-chromedriver"], ["GHSA-7p6h-3fmw-539q", "npm:selenium-chromedriver"], ["GHSA-qg8p-v9q4-gh34", "npm:shell-quote"], ["GHSA-f757-9c4x-chff", "npm:poco"], ["GHSA-hjhr-r3gq-qvp6", "npm:csrf-lite"], ["GHSA-cvx3-pqmj-x57x", "npm:scalajs-standalone-bin"], ["GHSA-mg8r-9g6j-hwv9", "npm:hapi-auth-jwt2"], ["GHSA-x56r-5r34-qg74", "npm:dalek-browser-ie-canary"], ["GHSA-x5ph-4fr4-g7fw", "npm:galenframework-cli"], ["GHSA-769c-qphh-g3wm", "npm:macaca-chromedriver"], ["GHSA-4wm5-q7wv-6jx3", "npm:bkjs-wand"], ["GHSA-69r7-cw26-px6h", "npm:google-closure-tools-latest"], ["GHSA-j336-34q7-cgj3", "npm:healthcenter"], ["GHSA-hv96-xxx2-5v7w", "npm:nw"], ["GHSA-cr79-9pwf-r6f5", "npm:prince"], ["GHSA-9jf3-f2pg-7868", "npm:nw-with-arm"], ["GHSA-vfvf-mqq8-rwqc", "npm:marked"], ["GHSA-g93h-75m9-3qq4", "npm:pngcrush-installer"], ["GHSA-p9pm-55vp-2jqw", "npm:soci"], ["GHSA-6663-c963-2gqg", "npm:ws"], ["GHSA-wg5r-c793-w5w2", "npm:mystem-wrapper"], ["GHSA-6cpc-mj5c-m9rq", "npm:cli"], ["GHSA-747p-jfqv-f43r", "npm:mystem3"], ["GHSA-m8pw-h8qj-rgj9", "npm:ipip-coffee"], ["GHSA-g2pf-qjgf-6fw3", "npm:openframe-glslviewer"], ["GHSA-4xc9-xhrj-v574", "npm:lodash"], ["GHSA-h4mc-r4f4-hcf4", "npm:selenium-binaries"], ["GHSA-gmxv-xf2q-6j8m", "npm:m-server"], ["GHSA-8p52-7cxv-6c95", "npm:curses"], ["GHSA-pr34-8jfr-xhv8", "npm:selenium-wrapper"], ["GHSA-649c-x44h-4q7v", "npm:public"], ["GHSA-238x-q7xf-p4xw", "npm:arrayfire-js"], ["GHSA-j3cr-j9jx-mf4p", "npm:redis-srvr"], ["GHSA-432j-4fw9-2g6f", "npm:libsbml"], ["GHSA-4x5j-v9v9-w8gw", "npm:httpsync"], ["GHSA-2hpj-g53m-9gj6", "npm:closure-util"], ["GHSA-qjf4-7642-c57p", "npm:unicode"], ["GHSA-mm7h-323r-9p4g", "npm:imageoptim"], ["GHSA-735c-r4vc-6gm9", "npm:bionode-sra"], ["GHSA-cmj2-m9m2-6726", "npm:grunt-ccompiler"], ["GHSA-wj36-v8j4-pc7c", "npm:express-cart"], ["GHSA-mpww-j7xj-cj35", "npm:native-opencv"], ["GHSA-rqwh-c535-j9hw", "npm:js-given"], ["GHSA-65q2-x652-xx84", "npm:dalek-browser-ie"], ["GHSA-ff29-f57w-2mm3", "npm:geoip-lite-country"], ["GHSA-pjxw-22xf-6pwc", "npm:defaults-deep"], ["GHSA-8cc8-8vvx-fhgw", "npm:jdf-sass"], ["GHSA-g7w9-vm5m-48q8", "npm:arcanist"], ["GHSA-w364-8vfv-gvf5", "npm:phantomjs-cheniu"], ["GHSA-qhm8-m2c4-9mw7", "npm:qbs"], ["GHSA-xwjh-cp99-cj8q", "npm:cordova-plugin-ionic-webview"], ["GHSA-vqmr-957g-r7w3", "npm:rendertron"], ["GHSA-fwhp-2hqr-6g72", "npm:pk-app-wonderbox"], ["GHSA-g95j-p8f6-pwh4", "npm:headless-browser-lite"], ["GHSA-7vrq-vg6p-32fw", "npm:libxl"], ["GHSA-mq7g-6rv4-pj95", "npm:embedza"], ["GHSA-q52j-4q2q-hcj6", "npm:console-io"], ["GHSA-j7j5-752x-wr4v", "npm:xd-testing"], ["GHSA-899g-6q6w-7v94", "npm:m-server"], ["GHSA-h2r4-4xgf-3865", "npm:product-monitor"], ["GHSA-m2w9-rm58-mhm9", "npm:node-thulac"], ["GHSA-5p26-hw7f-3cpr", "npm:html-pages"], ["GHSA-hgch-jjmr-gp7w", "npm:safer-eval"], ["GHSA-v7x3-7hw7-pcjg", "npm:renovate"], ["GHSA-x4w5-r546-x9qh", "npm:html-pdf"], ["GHSA-6jg8-7333-554w", "npm:realms-shim"], ["GHSA-8687-vv9j-hgph", "npm:mongoose"], ["GHSA-xg59-m7wx-853q", "npm:node-red-dashboard"], ["GHSA-7cg8-pq9v-x98q", "npm:realms-shim"], ["GHSA-r3x4-wr4h-pw33", "npm:safer-eval"], ["GHSA-mgv2-57vj-99xc", "npm:eye.js"], ["GHSA-582f-p4pg-xc74", "npm:csv-parse"], ["GHSA-c427-hjc3-wrfw", "npm:swagger-ui"], ["GHSA-58v4-qwx5-7f59", "npm:knex"], ["GHSA-m9jw-237r-gvfv", "npm:sequelize"], ["GHSA-29gp-92wp-94q8", "npm:react-dev-utils"], ["GHSA-3mgp-fx93-9xv5", "npm:bootstrap"], ["GHSA-mvjj-gqq2-p4hw", "npm:react-dom"], ["GHSA-j88m-953w-8r2c", "npm:rendertron"], ["GHSA-j87c-cj65-vmh5", "npm:rendertron"], ["GHSA-cf66-xwfp-gvc4", "npm:webpack-dev-server"], ["GHSA-ph58-4vrj-w6hr", "npm:bootstrap"], ["GHSA-4p24-vmcr-4gqj", "npm:bootstrap"], ["GHSA-mc23-976p-j42x", "npm:xterm"], ["GHSA-4q69-q4q7-x82c", "npm:rendertron"], ["GHSA-36m4-6v6m-4vpr", "npm:remarkable"], ["GHSA-jj6g-7j8p-7gf2", "npm:bracket-template"], ["GHSA-2xv3-h762-ccxv", "npm:concat-with-sourcemaps"], ["GHSA-8xqr-4cpm-wx7g", "npm:react-svg"], ["GHSA-72fv-qgj6-2w2p", "npm:nodebb"], ["GHSA-vmhw-fhj6-m3g5", "npm:angular-http-server"], ["GHSA-p72p-rjr2-r439", "npm:terriajs-server"], ["GHSA-6qqf-vvcr-7qrv", "npm:generate-password"], ["GHSA-x2mc-8fgj-3wmr", "npm:tar-fs"], ["GHSA-2hwp-g4g7-mwwj", "npm:jquery.terminal"], ["GHSA-j44m-qm6p-hp7m", "npm:tar"], ["GHSA-8v67-x8q5-3x3g", "npm:simditor"], ["GHSA-42xw-2xvc-qx8m", "npm:axios"], ["GHSA-5f7m-mmpc-qhh4", "npm:mysql"], ["GHSA-qr32-j4j6-3m7r", "npm:fs-git"], ["GHSA-pgr8-jg6h-8gw6", "npm:webpack-bundle-analyzer"], ["GHSA-7jfh-2xc9-ccv7", "npm:public"], ["GHSA-j59f-6m4q-62h6", "npm:ipns"], ["GHSA-xf7w-r453-m56c", "npm:fstream"], ["GHSA-78j5-gcmf-vqc8", "npm:@strapi/plugin-users-permissions"], ["GHSA-xm28-fw2x-fqv2", "npm:foreman"], ["GHSA-j4mr-9xw3-c9jx", "npm:base64-url"], ["GHSA-gh4g-3gm9-5wrq", "npm:shave"], ["GHSA-87mg-h5r3-hw88", "npm:bootbox"], ["GHSA-27v7-qhfv-rqq8", "npm:web3"], ["GHSA-6qh5-wx38-q92g", "npm:ltt.js"], ["GHSA-wv67-9jq7-8r69", "npm:mqtt-packet"], ["GHSA-xrmp-99wj-p6jc", "npm:deap"], ["GHSA-v63x-xc9j-hhvq", "npm:safer-eval"], ["GHSA-x8qc-rrcw-4r46", "npm:node-jose"], ["GHSA-rh46-3fgc-mvrf", "npm:jpv"], ["GHSA-4328-8hgf-7wjr", "npm:@node-saml/node-saml"], ["GHSA-h47j-hc6x-h3qq", "npm:mongo-express"], ["GHSA-cmch-296j-wfvw", "npm:iobroker.js-controller"], ["GHSA-m6cx-g6qm-p2cx", "npm:@node-saml/node-saml"], ["GHSA-4x6v-rwh4-55jw", "npm:pomelo"], ["GHSA-hm6q-r2jc-cpqh", "npm:keyget"], ["GHSA-3fjq-93xj-3f3f", "npm:serialize-to-js"], ["GHSA-6rjc-4pwr-3vp7", "npm:iobroker.web"], ["GHSA-6xc2-mj39-q599", "npm:strapi"], ["GHSA-h9rv-jmmf-4pgx", "npm:serialize-javascript"], ["GHSA-mw35-24gh-f82w", "npm:keycloak-js"], ["GHSA-mw35-24gh-f82w", "npm:keycloak-js"], ["GHSA-hwcf-pp87-7x6p", "npm:ejs"], ["GHSA-5c8j-xr24-2665", "npm:printer"], ["GHSA-rph7-j9qr-h8q8", "npm:parse-server"], ["GHSA-6494-v9fq-fgq2", "npm:@keystonejs/keystone"], ["GHSA-q43c-g2g7-6gxj", "npm:keystone"], ["GHSA-7cv6-gvx3-m54m", "npm:keystone"], ["GHSA-7qcx-jmrc-h2rr", "npm:keystone"], ["GHSA-3w5v-p54c-f74x", "npm:ejs"], ["GHSA-3w5v-p54c-f74x", "npm:ejs"], ["GHSA-rh6c-q938-3r9q", "npm:validator"], ["GHSA-fmr4-7g9q-7hc7", "npm:@knight-lab/timelinejs"], ["GHSA-v633-x5vv-hqwc", "npm:serve-index"], ["GHSA-9959-c6q6-6qp3", "npm:@builder.io/qwik-city"], ["GHSA-cqr7-78pj-3g7j", "npm:hapi"], ["GHSA-vxp4-25qp-86qh", "npm:ember"], ["GHSA-hjcp-j389-59ff", "npm:marked"], ["GHSA-84fq-6626-w5fg", "npm:crumb"], ["GHSA-5j3g-jfq3-7jwx", "npm:bassmaster"], ["GHSA-xqg8-cv3h-xppv", "npm:sequelize"], ["GHSA-xwg4-93c6-3h42", "npm:send"], ["GHSA-5726-g6r9-5f22", "npm:syntax-error"], ["GHSA-c9f4-xj24-8jqx", "npm:uglify-js"], ["GHSA-q5pq-pgrv-fh89", "npm:dns-sync"], ["GHSA-q4qq-fm7q-cwp5", "npm:validator"], ["GHSA-x6fg-f45m-jf5q", "npm:semver"], ["GHSA-w3w8-37jv-2c58", "npm:mustache"], ["GHSA-jgqf-hwc5-hh37", "npm:send"], ["GHSA-f522-ffg8-j8r6", "npm:is-my-json-valid"], ["GHSA-cfjh-p3g4-3q2f", "npm:marked"], ["GHSA-3fx5-fwvr-xrjg", "npm:ms"], ["GHSA-87vv-r9j6-g5qv", "npm:moment"], ["GHSA-xxvw-45rp-3mj2", "npm:js-yaml"], ["GHSA-2fqv-h3r5-m4vf", "npm:plotly.js"], ["GHSA-qpjp-7rp2-9c3f", "npm:validator"], ["GHSA-552w-rqg8-gxxm", "npm:validator"], ["GHSA-333x-9vgq-v2j4", "npm:geddy"], ["GHSA-jjv7-qpx3-h62q", "npm:qs"], ["GHSA-gvcj-pfq2-wxj7", "npm:electron"], ["GHSA-gfjr-3jmm-4g9v", "npm:tar"], ["GHSA-pv8x-p9hq-j328", "npm:unicode"], ["GHSA-vx5c-87qx-cv6c", "npm:typed-function"], ["GHSA-7fpw-cfc4-3p2c", "npm:passport-wsfed-saml2"], ["GHSA-3rpr-mg43-xhq4", "npm:auth0-js"], ["GHSA-pm9p-9926-w68m", "npm:ecstatic"], ["GHSA-h9mj-fghc-664w", "npm:mqtt"], ["GHSA-3f5c-4qxj-vmpf", "npm:next"], ["GHSA-qg3g-2mgh-33j8", "npm:msrcrypto"], ["GHSA-cvxm-f295-x957", "npm:merge-recursive"], ["GHSA-cfhg-9x44-78h2", "npm:ps"], ["GHSA-8462-q7x7-g2x4", "npm:bson"], ["GHSA-c2vr-2c89-ph88", "npm:node-bsdiff-android"], ["GHSA-fm87-46vv-jqrr", "npm:html-pages"], ["GHSA-pp57-mqmh-44h7", "npm:macaddress"], ["GHSA-m8cr-q935-8j67", "npm:buttle"], ["GHSA-c9j3-wqph-5xx9", "npm:egg-scripts"], ["GHSA-pj7m-g53m-7638", "npm:bootstrap"], ["GHSA-gpvj-q7fp-jcch", "npm:simplehttpserver"], ["GHSA-9mr8-6prp-gwjv", "npm:query-mysql"], ["GHSA-rq8g-5pc5-wrhr", "npm:cryptiles"], ["GHSA-hxhm-3vj9-6cqh", "npm:apk-parser2"], ["GHSA-7375-vjr2-3g7w", "npm:glance"], ["GHSA-fp82-2h99-3fpp", "npm:merge-object"], ["GHSA-vjcj-5g2r-vxqc", "npm:editor.md"], ["GHSA-4wch-fwmx-cf47", "npm:augustine"], ["GHSA-2j2j-8rrv-264g", "npm:exceljs"], ["GHSA-5cv7-r488-wc5x", "npm:noderequest"], ["GHSA-mwcv-m549-5cm8", "npm:node-tkinter"], ["GHSA-2mw7-wggm-m6w3", "npm:ethereumjs-vm"], ["GHSA-fwx5-5fqj-jv98", "npm:morris.js"], ["GHSA-hfj4-96f7-6r5g", "npm:html-janitor"], ["GHSA-hhrp-qm88-xjr3", "npm:valine"], ["GHSA-g68x-vvqq-pvw3", "npm:ckeditor"], ["GHSA-mrmf-qwxg-7c3h", "npm:remarkable"], ["GHSA-qw3g-35hc-fcrh", "npm:restify"], ["GHSA-5xgh-643p-cp2g", "npm:yapi-vendor"], ["GHSA-xc6g-ggrc-qq4r", "npm:sanitize-html"], ["GHSA-wg96-3933-j2w5", "npm:sanitize-html"], ["GHSA-9jm3-5835-537m", "npm:apex-publish-static-files"], ["GHSA-q257-vv4p-fg92", "npm:http-signature"], ["GHSA-hc9w-4p87-j549", "npm:cached-path-relative"], ["GHSA-vgrx-w6rg-8fqf", "npm:jwt-simple"], ["GHSA-26q7-g57v-mxcp", "npm:shout"], ["GHSA-5mhv-9qw8-j63g", "npm:mssql.js"], ["GHSA-9xgh-xgw5-p5cw", "npm:nodemssql"], ["GHSA-f7ph-p5rv-phw2", "npm:nunjucks"], ["GHSA-3hvm-hgpw-rx4j", "npm:knightjs"], ["GHSA-jhgp-hvj6-x2p2", "npm:tianma-static"], ["GHSA-7g2w-6r25-2j7p", "npm:libnmap"], ["GHSA-rwg6-3fmj-w4wx", "npm:tkinter"], ["GHSA-7xfp-9c55-5vqj", "npm:request"], ["GHSA-23xp-j737-282v", "npm:takeapeek"], ["GHSA-wv26-rj8c-4r33", "npm:auth0"], ["GHSA-f89g-whpf-6q9m", "npm:i18next"], ["GHSA-3p8f-j2vw-7hw9", "npm:mssql-node"], ["GHSA-f9cm-qmx5-m98h", "npm:merge"], ["GHSA-3rh7-vm4x-q2hp", "npm:sqlserver"], ["GHSA-9p47-w5xp-f4xr", "npm:windows-build-tools"], ["GHSA-38h8-x697-gh8q", "npm:sync-exec"], ["GHSA-9xw9-pvgv-6p76", "npm:http-proxy"], ["GHSA-x3g3-334f-q6h4", "npm:editor.md"], ["GHSA-xqqr-p362-6rmc", "npm:hostr"], ["GHSA-9fg5-f5pj-rwcc", "npm:gruntcli"], ["GHSA-79mx-88w7-8f7q", "npm:validator"], ["GHSA-vwjj-2852-3765", "npm:forms"], ["GHSA-mh6f-8j2x-4483", "npm:flatmap-stream"], ["GHSA-wg85-p6j7-gp3w", "npm:simplemde"], ["GHSA-qv2v-m59f-v5fw", "npm:socket.io"], ["GHSA-h3c2-x77c-7pvr", "npm:git-dummy-commit"], ["GHSA-fv9m-f7w4-889c", "npm:discordi.js"], ["GHSA-c9rj-pgxv-84jc", "npm:cofee-script"], ["GHSA-vcfp-ppqw-mf23", "npm:fis-sass-all"], ["GHSA-x7q3-67vc-wvcf", "npm:grunt-images"], ["GHSA-8f64-q7jc-ccgp", "npm:metascraper"], ["GHSA-5hxw-r847-qfwp", "npm:opencv.js"], ["GHSA-mc9x-v9xg-25pm", "npm:coffescript"], ["GHSA-22gq-x6pg-752j", "npm:openssl.js"], ["GHSA-6fjr-m7v6-fpg9", "npm:jquey"], ["GHSA-f499-jv47-9wxf", "npm:desafio"], ["GHSA-j866-8vxx-27hx", "npm:nodemailer.js"], ["GHSA-c2m4-w5hm-vqjw", "npm:crossenv"], ["GHSA-wqg7-vrj7-v82h", "npm:mosca"], ["GHSA-5mjw-6jrh-hvfq", "npm:static-eval"], ["GHSA-2m39-62fm-q8r3", "npm:sshpk"], ["GHSA-qj73-v688-wqxf", "npm:proxy.js"], ["GHSA-jhq3-57xh-6643", "npm:flintcms"], ["GHSA-vv6q-9cfw-4c83", "npm:smb"], ["GHSA-rp28-29ch-gh92", "npm:elding"], ["GHSA-wqh4-27cc-j8f2", "npm:nodeffmpeg"], ["GHSA-9cp3-fh5x-xfcj", "npm:charset"], ["GHSA-2r9c-46v3-43fc", "npm:haxe3"], ["GHSA-72fg-jqhx-c68p", "npm:st"], ["GHSA-2wpq-vvw6-67wr", "npm:nodecaffe"], ["GHSA-4x37-5rh2-hp8c", "npm:node-opencv"], ["GHSA-8h55-49jm-739x", "npm:easyquick"], ["GHSA-p65h-233c-jxvm", "npm:resourcehacker"], ["GHSA-8wg9-92fr-6j7v", "npm:marionette-socket-host"], ["GHSA-hv9c-qwqg-qj3v", "npm:electron"], ["GHSA-j49g-mp79-5vm5", "npm:coffe-script"], ["GHSA-38f5-ghc2-fcmv", "npm:cryo"], ["GHSA-cpp2-q66x-fq44", "npm:jikes"], ["GHSA-4g54-95xv-f353", "npm:http-proxy.js"], ["GHSA-xh56-3f5w-9h25", "npm:nodemailer-js"], ["GHSA-m6wh-m8m8-6xx5", "npm:cofeescript"], ["GHSA-4cmx-hrq9-c23p", "npm:aedes"], ["GHSA-5rc6-2r3r-fv79", "npm:slimerjs-edge"], ["GHSA-ph8p-2g97-9654", "npm:jstestdriver"], ["GHSA-8225-6cvr-8pqp", "npm:superagent"], ["GHSA-72hv-rp4q-q7f3", "npm:babelcli"], ["GHSA-gxpj-cx7g-858c", "npm:debug"], ["GHSA-4j59-hfw6-6w7h", "npm:cmake"], ["GHSA-pv4c-p2j5-38j4", "npm:url-parse"], ["GHSA-3wxq-7r8m-qpmg", "npm:ffmepg"], ["GHSA-gf7h-vg5v-cch6", "npm:ritp"], ["GHSA-f523-2f5j-gfcg", "npm:timespan"], ["GHSA-36vc-cw62-fqvr", "npm:shadowsock"], ["GHSA-mq6c-fh97-4gwv", "npm:fastify"], ["GHSA-ww6v-677g-p656", "npm:safe-eval"], ["GHSA-76p6-gpvf-6wmv", "npm:hftp"], ["GHSA-h24f-9mm4-w336", "npm:crud-file-server"], ["GHSA-78h7-fgq9-625x", "npm:quickserver"], ["GHSA-3v6h-hqm4-2rg6", "npm:adm-zip"], ["GHSA-pr49-5hhf-6mm6", "npm:serverabc"], ["GHSA-6f34-pq9f-36vf", "npm:sqlite.js"], ["GHSA-vcqg-cmv3-wj57", "npm:rtcmulticonnection-client"], ["GHSA-6xhf-x49c-m5m6", "npm:aegir"], ["GHSA-g8wf-rcg3-qw4q", "npm:tinyserver2"], ["GHSA-wc9v-mj63-m9g5", "npm:pg"], ["GHSA-pmg9-p9r2-6q87", "npm:ua-parser"], ["GHSA-cqp5-m4pq-gfgp", "npm:defaults-deep"], ["GHSA-5jg5-w395-9684", "npm:ltt"], ["GHSA-j3wh-5m26-2pf7", "npm:mystem-fix"], ["GHSA-jpjp-vxv6-59hm", "npm:open-device"], ["GHSA-884w-698f-927f", "npm:unzipper"], ["GHSA-wrvr-8mpx-r7pp", "npm:mime"], ["GHSA-9qj9-36jm-prpv", "npm:fresh"], ["GHSA-vfp9-gwrh-wq9g", "npm:crud-file-server"], ["GHSA-gfv4-2vhm-486m", "npm:node-fabric"], ["GHSA-wxvm-fh75-mpgr", "npm:dns-sync"], ["GHSA-xqfm-ff6g-24c7", "npm:dgard8.lab6"], ["GHSA-f7jg-mcvw-9gwv", "npm:reecerver"], ["GHSA-4vcm-qfxh-p6c3", "npm:getcityapi.yoehoehne"], ["GHSA-73jp-3c67-hjfv", "npm:passport-azure-ad"], ["GHSA-cmh5-qc8w-xvcq", "npm:i18next"], ["GHSA-wm77-q74p-5763", "npm:superstatic"], ["GHSA-qmjg-g86h-6rc9", "npm:d3.js"], ["GHSA-q5c4-39f5-m68j", "npm:decamelize"], ["GHSA-8g7p-74h8-hg48", "npm:https-proxy-agent"], ["GHSA-jrhj-2j3q-xf3v", "npm:simplehttpserver"], ["GHSA-wjr4-2jgw-hmv8", "npm:whereis"], ["GHSA-hxf5-mg84-pj4m", "npm:moment"], ["GHSA-h8mc-42c3-r72p", "npm:hubl-server"], ["GHSA-v464-rcx7-j875", "npm:infraserver"], ["GHSA-g7j3-p357-cw8p", "npm:f2e-server"], ["GHSA-22j5-38qv-pxx7", "npm:sqliter"], ["GHSA-x5pg-88wf-qq4p", "npm:marked"], ["GHSA-wv2f-3rxv-jqhp", "npm:general-file-server"], ["GHSA-756f-6j3f-48q9", "npm:calmquist.static-server"], ["GHSA-q4v7-4rhw-9hqm", "npm:node-serialize"], ["GHSA-xj3h-vc9j-j823", "npm:nodeaaaaa"], ["GHSA-g36h-6r4f-3mqp", "npm:string"], ["GHSA-x5x2-mfc7-r22f", "npm:picard"], ["GHSA-rw6j-rhw7-q94c", "npm:sly07"], ["GHSA-vxwf-pprx-wc25", "npm:citypredict.whauwiller"], ["GHSA-q2qh-cgc2-qhr3", "npm:serve"], ["GHSA-9j5m-873f-xh76", "npm:static-html-server"], ["GHSA-pwqj-h62h-q35c", "npm:goserv"], ["GHSA-mm62-wxc8-cf7m", "npm:serialize-to-js"], ["GHSA-hhff-3c89-5m7p", "npm:byucslabsix"], ["GHSA-cgqv-x5cx-xvqh", "npm:pouchdb"], ["GHSA-j38m-7q52-fgfh", "npm:node-server-forfront"], ["GHSA-3grc-fgh6-g5gp", "npm:http_static_simple"], ["GHSA-cr6c-85fh-cqpg", "npm:haxeshim"], ["GHSA-3mpr-hq3p-49h9", "npm:mixin-deep"], ["GHSA-wwf2-5cj8-jx6w", "npm:nodesqlite"], ["GHSA-rrfc-g2gh-xvjm", "npm:22lixian"], ["GHSA-4rvg-955w-h68q", "npm:angular-http-server"], ["GHSA-2x4q-6jfv-8h9h", "npm:glance"], ["GHSA-7pgq-hhq9-9r27", "npm:lab6drewfusbyu"], ["GHSA-m874-69ww-w7jq", "npm:whispercast"], ["GHSA-rvj9-8cvx-3vq9", "npm:node-jose"], ["GHSA-x6wp-rfwh-hcx7", "npm:content"], ["GHSA-85fq-56wq-gmcf", "npm:mariadb"], ["GHSA-ccq6-3qx5-vmqx", "npm:is-my-json-valid"], ["GHSA-333w-rxj3-f55r", "npm:uri-js"], ["GHSA-488m-6gh8-9j36", "npm:bracket-template"], ["GHSA-pjmx-9xr3-82qr", "npm:useragent"], ["GHSA-xq98-5rcf-5wqh", "npm:badjs-sourcemap-server"], ["GHSA-4vfj-c2xf-8r48", "npm:looppake"], ["GHSA-x26f-26qw-hhhx", "npm:hekto"], ["GHSA-jp27-cwp2-5qqr", "npm:jquery.js"], ["GHSA-8qp3-pvwc-2g4p", "npm:nodefabric"], ["GHSA-xcvv-84j5-jw9h", "npm:assign-deep"], ["GHSA-jcpv-g9rr-qxrc", "npm:hawk"], ["GHSA-w4pv-w56c-mg4v", "npm:stattic"], ["GHSA-vgjp-vh3c-32v3", "npm:mockserve"], ["GHSA-79p8-4cwq-rhqh", "npm:jn_jj_server"], ["GHSA-6w83-22gj-5pv9", "npm:cyber-js"], ["GHSA-94x5-94wf-m445", "npm:gomeplus-h5-proxy"], ["GHSA-fx46-whrj-73v5", "npm:html-janitor"], ["GHSA-wh33-4p32-g7vh", "npm:serverxxx"], ["GHSA-cfxm-4p54-5w7h", "npm:pooledwebsocket"], ["GHSA-v73m-fjxv-w4rh", "npm:fabric-js"], ["GHSA-j5mg-fpq8-vvxv", "npm:commentapp.stetsonwood"], ["GHSA-4w88-rjj3-x7wp", "npm:electron"], ["GHSA-3vg2-4qxc-ch4j", "npm:unicorn-list"], ["GHSA-2p69-gxpm-5469", "npm:alto-saxophone"], ["GHSA-3r8f-gphx-9m2c", "npm:mcstatic"], ["GHSA-5w8q-x7hc-jhp6", "npm:node-simple-router"], ["GHSA-2gjg-5x33-mmp2", "npm:localhost-now"], ["GHSA-hqw4-8893-j4h7", "npm:simple-npm-registry"], ["GHSA-rwv8-jvff-jq28", "npm:public"], ["GHSA-p7c9-jqhq-vr3v", "npm:markdown-pdf"], ["GHSA-rch9-xh7r-mqgw", "npm:connect"], ["GHSA-fvqr-27wr-82fm", "npm:lodash"], ["GHSA-6866-x7cf-rmh5", "npm:sencisho"], ["GHSA-g7q5-pjjr-gqvp", "npm:tough-cookie"], ["GHSA-j6w4-pg6p-5mrv", "npm:tmock"], ["GHSA-9g9w-hmvj-5h57", "npm:merge-deep"], ["GHSA-8hj4-w233-g35q", "npm:react-native-baidu-voice-synthesizer"], ["GHSA-23vf-5g53-hm9q", "npm:list-n-stream"], ["GHSA-5x5w-v4xq-p64r", "npm:ewgaddis.lab6"], ["GHSA-qx2f-477c-35rq", "npm:method-override"], ["GHSA-52r9-g5g6-2hjp", "npm:node-srv"], ["GHSA-3pwh-5mmc-mwrx", "npm:nes"], ["GHSA-w23f-f3c5-r9qh", "npm:ikst"], ["GHSA-rgq8-25qc-h54q", "npm:myserver.alexcthomas18"], ["GHSA-23wc-v4mf-x7v4", "npm:intsol-package"], ["GHSA-jcw8-r9xm-32c6", "npm:dns-sync"], ["GHSA-9frq-f867-hgqc", "npm:fast-http-cli"], ["GHSA-ff6r-5jwm-8292", "npm:no-case"], ["GHSA-mpcf-4gmh-23w8", "npm:forwarded"], ["GHSA-686g-3xr3-x4x6", "npm:serve"], ["GHSA-m5h6-hr3q-22h5", "npm:parse-server"], ["GHSA-68cm-mgv7-vg5c", "npm:utahcityfinder"], ["GHSA-qmhf-qg6f-pc4v", "npm:fbr-client"], ["GHSA-3cgg-gh9j-w8vm", "npm:iter-http"], ["GHSA-qmm9-x5gr-4gfm", "npm:hekto"], ["GHSA-jxqq-cqm6-pfq9", "npm:slug"], ["GHSA-776r-w3v9-96mv", "npm:censorify.tanisjr"], ["GHSA-hxxf-q3w9-4xgw", "npm:eslint-scope"], ["GHSA-3c48-6pcv-88rm", "npm:mathjax"], ["GHSA-m79w-4mqv-r39f", "npm:windows-seleniumjar"], ["GHSA-ggq8-j54v-54x8", "npm:sspa"], ["GHSA-q75g-2496-mxpp", "npm:parsejson"], ["GHSA-62g9-6hw5-rwfp", "npm:resolve-path"], ["GHSA-7vq3-wcjw-3fxh", "npm:lab6.brit95"], ["GHSA-pq5x-rprq-8jrj", "npm:exxxxxxxxxxx"], ["GHSA-jpg7-6c9f-7q54", "npm:datachannel-client"], ["GHSA-x52f-h74p-9jh8", "npm:node-sqlite"], ["GHSA-rc8h-3fv6-pxv8", "npm:hapi"], ["GHSA-vwrf-r5r4-7775", "npm:hapi"], ["GHSA-4662-j96g-mv46", "npm:reduce-css-calc"], ["GHSA-qh2h-chj9-jffq", "npm:growl"], ["GHSA-3pxp-6963-46r9", "npm:pdfinfojs"], ["GHSA-vwjc-q9px-r9vq", "npm:ecstatic"], ["GHSA-39pj-gq8q-9pfj", "npm:keystone"], ["GHSA-jp4x-w63m-7wgm", "npm:hoek"], ["GHSA-vpch-rxw3-fgx8", "npm:@risingstack/protect"], ["GHSA-wpq7-q8j4-72jg", "npm:auth0-js"], ["GHSA-6x77-rpqf-j6mw", "npm:ejs"], ["GHSA-82gw-pqf7-q3j2", "npm:pym.js"], ["GHSA-325j-24f4-qv5x", "npm:ssri"], ["GHSA-7h42-5vj2-cq39", "npm:tiny-json-http"], ["GHSA-fjqr-fx3f-g4rv", "npm:electron"], ["GHSA-6jqp-j69q-pm62", "npm:aws-lambda-multipart-parser"], ["GHSA-446m-mv8f-q348", "npm:moment"], ["GHSA-8p2p-p8mg-x3cw", "npm:insight-api"], ["GHSA-8xwg-wv7v-4vqp", "npm:electron"], ["GHSA-f9cm-p3w6-xvr3", "npm:qs"], ["GHSA-894f-rw44-qrw5", "npm:mongose"], ["GHSA-hr2v-3952-633q", "npm:deep-extend"], ["GHSA-cx8m-8xmx-q8v3", "npm:memjs"], ["GHSA-c7hr-j4mj-j2w6", "npm:jsonwebtoken"], ["GHSA-7mc5-chhp-fmc3", "npm:negotiator"], ["GHSA-37q6-576q-vgr7", "npm:parcel-bundler"], ["GHSA-qhv9-728r-6jqg", "npm:tough-cookie"], ["GHSA-cqjg-whmm-8gv6", "npm:hapi"], ["GHSA-qfh2-6f7q-gr86", "npm:sexstatic"], ["GHSA-762f-c2wg-m8c8", "npm:protobufjs"], ["GHSA-9prh-257w-9277", "npm:handlebars"], ["GHSA-8p5p-ff7x-hw7q", "npm:public"], ["GHSA-qw93-45r3-p66p", "npm:merge-options"], ["GHSA-3233-rgx3-c2wh", "npm:mustache"], ["GHSA-gpvr-g6gh-9mc2", "npm:express"], ["GHSA-pgv6-jrvv-75jp", "npm:send"], ["GHSA-84cm-x2q5-8225", "npm:dojox"], ["GHSA-g6f4-j6c2-w3p3", "npm:uglify-js"], ["GHSA-crvj-3gj9-gm2p", "npm:qs"], ["GHSA-hxm2-r34f-qmc5", "npm:minimatch"], ["GHSA-j68r-23hj-xf9c", "npm:node-openssl"], ["GHSA-8w4h-3cm3-2pm2", "npm:atob"], ["GHSA-cgjx-mwpx-47jv", "npm:express-restify-mongoose"], ["GHSA-4cj8-g9cp-v5wr", "npm:jquery-file-upload"], ["GHSA-6g33-f262-xjp4", "npm:randomatic"], ["GHSA-qw96-mm2g-c8m7", "npm:next"], ["GHSA-646x-m363-9rh4", "npm:node-opensl"], ["GHSA-8jjf-w7j6-323c", "npm:samlify"], ["GHSA-832h-xg76-4gv6", "npm:brace-expansion"], ["GHSA-m34x-wgrh-g897", "npm:next"], ["GHSA-crmx-v835-hcp4", "npm:marked"], ["GHSA-7px7-7xjx-hxm8", "npm:marked"], ["GHSA-w222-53c6-c86p", "npm:electron"], ["GHSA-gvpx-9459-w3mj", "npm:status-board"], ["GHSA-vwr2-wj63-86gr", "npm:simplehttpserver"], ["GHSA-mxr5-p36v-479m", "npm:jquery-file-upload"], ["GHSA-25pr-6pr6-68v7", "npm:atlasboard"], ["GHSA-q4h9-46xg-m3x9", "npm:@openzeppelin/contracts-upgradeable"], ["GHSA-8r4g-cg4m-x23c", "npm:node-static"], ["GHSA-x55w-vjjp-222r", "npm:engine.io"], ["GHSA-f2c5-997w-7f5c", "npm:peertube"], ["GHSA-84p7-fh9c-6g8h", "npm:trim"], ["GHSA-hhfg-6hfc-rvxm", "npm:jsoneditor"], ["GHSA-4448-rc82-fcr7", "npm:serve-here.js"], ["GHSA-9j49-mfvp-vmhm", "npm:pac-resolver"], ["GHSA-2ghc-6v89-pw9j", "npm:body-parser-xml"], ["GHSA-wfrj-qqc2-83cm", "npm:ghost"], ["GHSA-x6hx-7gh3-3q98", "npm:mootools"], ["GHSA-h73q-5wmj-q8pj", "npm:datatables.net"], ["GHSA-7xrj-f5rp-j55h", "npm:transpile"], ["GHSA-7f5c-rpf4-86p8", "npm:hbs"], ["GHSA-652h-xwhf-q4h6", "npm:ssh2"], ["GHSA-65p7-pjj8-ggmr", "npm:ghost"], ["GHSA-hqhp-5p83-hx96", "npm:prismjs"], ["GHSA-f3pp-32qc-36w4", "npm:jointjs"], ["GHSA-vvf2-ppj9-pp49", "npm:@vuelidate/validators"], ["GHSA-97pv-4338-r5vp", "npm:file-upload-with-preview"], ["GHSA-9gr3-7897-pp7m", "npm:next"], ["GHSA-whgm-jr23-g3j9", "npm:ansi-html"], ["GHSA-r659-8xfp-j327", "npm:objection"], ["GHSA-h97f-5258-5593", "npm:serverless-offline"], ["GHSA-cqqh-49mx-fq63", "npm:merge"], ["GHSA-v9w2-v7j9-rjpr", "npm:@theia/mini-browser"], ["GHSA-4jg2-84c2-pj95", "npm:@theia/console"], ["GHSA-92v9-xh2q-fq9f", "npm:@cookiex/deep"], ["GHSA-jgrx-mgxx-jf9v", "npm:tmpl"], ["GHSA-8v63-cqqc-6r2c", "npm:object-path"], ["GHSA-93q8-gq69-wqmw", "npm:ansi-regex"], ["GHSA-hf66-r44g-p7j9", "npm:handsontable"], ["GHSA-v39p-96qg-c8rf", "npm:object-path"], ["GHSA-49x3-8228-3w3m", "npm:code-server"], ["GHSA-38fc-wpqx-33j7", "npm:trim-off-newlines"], ["GHSA-44c6-4v22-4mhx", "npm:semver-regex"], ["GHSA-7pr3-p5fm-8r9x", "npm:parse-server"], ["GHSA-593v-wcqx-hq2w", "npm:parse-server"], ["GHSA-8c3f-x5f9-6h62", "npm:@diez/generation"], ["GHSA-f9cv-665r-275h", "npm:merge-change"], ["GHSA-rp65-9cf3-cjxr", "npm:nth-check"], ["GHSA-xqp8-w826-hh6x", "npm:parse-server"], ["GHSA-fgxq-p49f-qw99", "npm:isomorphic-git"], ["GHSA-3c9c-2p65-qvwv", "npm:aurelia-path"], ["GHSA-gjwp-7v3g-99pj", "npm:joplin"], ["GHSA-hqv3-qq72-78cv", "npm:startserver"], ["GHSA-cph5-m8f7-6c5x", "npm:axios"], ["GHSA-58g2-9fqr-36q2", "npm:Proto"], ["GHSA-468q-v4jj-485h", "npm:@dependencytrack/frontend"], ["GHSA-4fr2-j4g9-mppf", "npm:deephas"], ["GHSA-23cm-x6j7-6hq3", "npm:matrix-js-sdk"], ["GHSA-f794-r6xc-hf3v", "npm:passport-oauth2"], ["GHSA-33f9-j839-rf8h", "npm:immer"], ["GHSA-fhv8-fx5f-7fxf", "npm:zrender"], ["GHSA-55r9-7mf8-m382", "npm:edge.js"], ["GHSA-5rwj-j5m3-3chj", "npm:detect-character-encoding"], ["GHSA-m489-xr35-fjxr", "npm:millisecond"], ["GHSA-p92x-r36w-9395", "npm:mpath"], ["GHSA-9q5w-79cv-947m", "npm:remark-html"], ["GHSA-qh7x-j4v8-qw5w", "npm:jsuites"], ["GHSA-g452-6rfc-vrvx", "npm:open-graph"], ["GHSA-5vp3-v4hc-gx76", "npm:@openzeppelin/contracts-upgradeable"], ["GHSA-vwhc-pww7-72x6", "npm:total.js"], ["GHSA-c36v-fmgq-m8hx", "npm:immer"], ["GHSA-2c83-wfv3-q25f", "npm:rebber"], ["GHSA-q5mq-6fjg-4mw8", "npm:thinkjs"], ["GHSA-x4r7-m2q9-69c8", "npm:parse-url"], ["GHSA-g2q5-5433-rhrf", "npm:rc"], ["GHSA-hf2m-j98r-4fqw", "npm:nodebb"], ["GHSA-xx4c-jj58-r7x6", "npm:validator"], ["GHSA-7fw7-gh23-f832", "npm:aaptjs"], ["GHSA-pfj7-2qfw-vwgm", "npm:nodebb"], ["GHSA-w6v7-w58j-pg5r", "npm:@theia/plugin-ext"], ["GHSA-8gwj-8hxc-285w", "npm:json-ptr"], ["GHSA-9j9m-8wjc-ff96", "npm:apostrophe"], ["GHSA-3j9m-hcv9-rpj8", "npm:@grafana/data"], ["GHSA-282f-qqgm-c34q", "npm:jsonpointer"], ["GHSA-gp2f-254m-rh32", "npm:@sap-cloud-sdk/core"], ["GHSA-wx69-rvg3-x7fc", "npm:uploader-plugin"], ["GHSA-rrc9-gqf8-8rwg", "npm:aws-sdk"], ["GHSA-vpf5-82c8-9v36", "npm:algoliasearch-helper"], ["GHSA-wmpv-c2jp-j2xg", "npm:@openzeppelin/contracts"], ["GHSA-mw6q-98mp-g8g8", "npm:bootstrap-table"], ["GHSA-jcjx-c3j3-44pr", "npm:@cyyynthia/tokenize"], ["GHSA-6g47-63mv-qpgh", "npm:dotty"], ["GHSA-4g7x-7vgq-3j28", "npm:aaptjs"], ["GHSA-qm7x-rc44-rrqw", "npm:apollo-server"], ["GHSA-9cq3-fj2h-ggj5", "npm:aaptjs"], ["GHSA-q9q6-f556-gpm7", "npm:starkbank-ecdsa"], ["GHSA-v5vg-g7rq-363w", "npm:json-pointer"], ["GHSA-4r9c-jghc-cx5m", "npm:apostrophe"], ["GHSA-4qwq-q4pr-rr7r", "npm:aaptjs"], ["GHSA-pvmx-g8h5-cprj", "npm:ckeditor4"], ["GHSA-qgmg-gppg-76g5", "npm:validator"], ["GHSA-73qr-pfmq-6rp8", "npm:coa"], ["GHSA-r496-7hgp-53wf", "npm:aaptjs"], ["GHSA-59r9-6jp6-jcm7", "npm:graphql-playground-react"], ["GHSA-896r-f27r-55mw", "npm:json-schema"], ["GHSA-m7p2-ghfh-pjvx", "npm:aaptjs"], ["GHSA-w4v7-hwx7-9929", "npm:tempura"], ["GHSA-hj48-42vr-x3v9", "npm:path-parse"], ["GHSA-6cj2-92m5-7mvp", "npm:think-config"], ["GHSA-vrw4-w73r-6mm8", "npm:@openzeppelin/contracts"], ["GHSA-jg8v-48h5-wgxg", "npm:jszip"], ["GHSA-5955-9wpr-37jh", "npm:tar"], ["GHSA-hxwm-x553-x359", "npm:@npmcli/git"], ["GHSA-gmw6-94gg-2rc2", "npm:@node-saml/node-saml"], ["GHSA-jqfh-8hw5-fqjr", "npm:detect-character-encoding"], ["GHSA-rqf8-8c89-mw29", "npm:curly-bracket-parser"], ["GHSA-2h3h-q99f-3fhc", "npm:@npmcli/arborist"], ["GHSA-m94c-37g6-cjhc", "npm:ckeditor4"], ["GHSA-9r2w-394v-53qc", "npm:tar"], ["GHSA-5fg8-2547-mr8q", "npm:xmldom"], ["GHSA-7889-rm5j-hpgg", "npm:ckeditor4"], ["GHSA-r628-mhmh-qjhw", "npm:tar"], ["GHSA-6226-h7ff-ch6c", "npm:ckeditor4"], ["GHSA-xj6r-2jpm-qvxp", "npm:@asyncapi/java-spring-cloud-stream-template"], ["GHSA-pp7m-6j83-m7r6", "npm:video.js"], ["GHSA-27wq-qx3q-fxm9", "npm:ced"], ["GHSA-5rc4-8qqh-vq7f", "npm:serve"], ["GHSA-vj72-mwrj-m2xq", "npm:deepmergefn"], ["GHSA-gpfj-4j6g-c4w9", "npm:@github/paste-markdown"], ["GHSA-hh27-ffr2-f2jc", "npm:url-parse"], ["GHSA-vxf5-wxwp-m7g9", "npm:next"], ["GHSA-h5q8-5697-9p9h", "npm:express-cart"], ["GHSA-5379-r78w-42h2", "npm:passport-saml"], ["GHSA-qq89-hq3f-393p", "npm:tar"], ["GHSA-xh2p-7p87-fhgh", "npm:@liquity/contracts"], ["GHSA-fg47-3c2x-m2wr", "npm:@openzeppelin/contracts"], ["GHSA-3jfq-g458-7qm9", "npm:tar"], ["GHSA-23r4-5mxp-c7g5", "npm:@strapi/plugin-users-permissions"], ["GHSA-vr5m-3h59-7jcp", "npm:think-helper"], ["GHSA-rqjw-p5vr-c695", "npm:gatsby-source-wordpress"], ["GHSA-h86x-mv66-gr5q", "npm:locutus"], ["GHSA-mx67-wv8x-hvv9", "npm:msgpack"], ["GHSA-j5c2-hm46-wp5c", "npm:ghost"], ["GHSA-3fxp-vwxm-2r5p", "npm:gitlogplus"], ["GHSA-6cgh-hjpw-q3gq", "npm:stellar-sdk"], ["GHSA-w4wq-rvmq-77x7", "npm:anchorme"], ["GHSA-89gv-h8wf-cg8r", "npm:parse-url"], ["GHSA-7f53-fmmv-mfjv", "npm:react-native"], ["GHSA-hx7j-43w2-7rj7", "npm:nconf-toml"], ["GHSA-xfhh-g9f5-x4m4", "npm:socket.io-parser"], ["GHSA-fg5w-w99f-rj6w", "npm:@ronomon/opened"], ["GHSA-pgf8-28gg-vpr6", "npm:@backstage/plugin-techdocs"], ["GHSA-jxcc-g75x-qgw9", "npm:calipso"], ["GHSA-m7rg-8wvq-846v", "npm:nestie"], ["GHSA-h45p-w933-jxh3", "npm:@goauthentik/api"], ["GHSA-qxg5-2qff-p49r", "npm:striptags"], ["GHSA-x3wr-v4wx-5qpc", "npm:expand-hash"], ["GHSA-39q4-p535-c852", "npm:locutus"], ["GHSA-r6rj-9ch6-g264", "npm:merge-deep"], ["GHSA-49q3-8867-5wmp", "npm:reg-keygen-git-hash-plugin"], ["GHSA-mh82-55cm-6gfh", "npm:js-extend"], ["GHSA-jr3j-whm4-9wwm", "npm:auth0-lock"], ["GHSA-33rv-m2gp-mm2r", "npm:safe-flat"], ["GHSA-c56f-grv3-gpfr", "npm:forms"], ["GHSA-q8pj-2vqx-8ggc", "npm:css-what"], ["GHSA-5w25-hxp5-h8c9", "npm:tenvoy"], ["GHSA-r578-pj6f-r4ff", "npm:@apollosproject/data-connector-rock"], ["GHSA-jv35-xqg7-f92r", "npm:set-getter"], ["GHSA-52qp-gwwh-qrg4", "npm:sync-exec"], ["GHSA-px4h-xg32-q955", "npm:normalize-url"], ["GHSA-339j-hqgx-qrrx", "npm:nedb"], ["GHSA-pwhf-39xg-4rxw", "npm:@backstage/plugin-techdocs"], ["GHSA-954c-jjx6-cxv7", "npm:@auth0/nextjs-auth0"], ["GHSA-ww39-953v-wcq6", "npm:glob-parent"], ["GHSA-gj77-59wh-66hg", "npm:prismjs"], ["GHSA-wpgh-hmv4-r3v5", "npm:safe-obj"], ["GHSA-7r96-8g3x-g36m", "npm:tenvoy"], ["GHSA-rgx6-rjj4-c388", "npm:ckeditor4"], ["GHSA-gg96-f8wr-p89f", "npm:@backstage/plugin-techdocs"], ["GHSA-257v-vj4p-3w2h", "npm:color-string"], ["GHSA-7p7h-4mm5-852v", "npm:trim-newlines"], ["GHSA-7p8h-86p5-wv3p", "npm:mongo-express"], ["GHSA-3r8w-mphv-2f3f", "npm:lutils"], ["GHSA-rfhr-62xp-2fp2", "npm:trailing-slash"], ["GHSA-v85c-hgq5-7pfw", "npm:wincred"], ["GHSA-35g4-qx3c-vjhx", "npm:@strapi/admin"], ["GHSA-p2c4-gxp4-j3xp", "npm:valine"], ["GHSA-7h8x-wmq2-7mff", "npm:launchpad"], ["GHSA-c9g6-9335-x697", "npm:sockjs"], ["GHSA-g78f-549w-c354", "npm:multi-ini"], ["GHSA-fc42-h7q4-qp8h", "npm:killport"], ["GHSA-5fjj-cfh2-ghc5", "npm:jsreport"], ["GHSA-prv2-xwr7-hr57", "npm:rdf-graph-array"], ["GHSA-vm67-7vmg-66vm", "npm:portprocesses"], ["GHSA-94hh-pjjg-rwmr", "npm:html-parse-stringify2"], ["GHSA-frpw-jrwx-hcfv", "npm:node-red-contrib-huemagic"], ["GHSA-4jj4-m52p-8rx3", "npm:set-object-value"], ["GHSA-6rv4-4qv6-88g2", "npm:set-or-get"], ["GHSA-pxcc-hj8w-fmm7", "npm:@prisma/sdk"], ["GHSA-vf26-7gjf-f92r", "npm:rpi"], ["GHSA-3fw4-4h3m-892h", "npm:serial-number"], ["GHSA-qr9h-vr5p-pwwx", "npm:restify-paginate"], ["GHSA-4v4g-726h-xvfv", "npm:html-parse-stringify2"], ["GHSA-5pxj-mhwj-x5gv", "npm:asciitable.js"], ["GHSA-934w-hvj4-7fr6", "npm:jsreport-chrome-pdf"], ["GHSA-qfxv-qqvg-24pg", "npm:im-metadata"], ["GHSA-79qm-h35f-hr77", "npm:compile-sass"], ["GHSA-22cm-3qf2-2wc7", "npm:is-user-valid"], ["GHSA-67mm-m3wx-j7fr", "npm:gitlog"], ["GHSA-vh8f-xw5v-8993", "npm:macfromip"], ["GHSA-ph32-23p8-9rw5", "npm:network-manager"], ["GHSA-2f6g-w5gj-c93h", "npm:iniparserjs"], ["GHSA-8f89-2fwj-5v5r", "npm:klona"], ["GHSA-7mpx-vg3c-cmr4", "npm:react-adal"], ["GHSA-9mrv-456v-pf22", "npm:vis-timeline"], ["GHSA-g3fq-3v3g-mh32", "npm:@nextcloud/dialogs"], ["GHSA-9fgx-q25h-jxrg", "npm:ghost"], ["GHSA-mmhj-4w6j-76h7", "npm:isolated-vm"], ["GHSA-jxg6-fhwc-9v9c", "npm:es6-crawler-detect"], ["GHSA-rhwf-hqpr-q8g2", "npm:script-manager"], ["GHSA-cq8r-fc3q-6hg2", "npm:jointjs"], ["GHSA-333x-qr3v-g4xx", "npm:spritesheet-js"], ["GHSA-4hv7-3q38-97m8", "npm:djv"], ["GHSA-4c7m-wxvm-r7gc", "npm:netmask"], ["GHSA-53xj-v576-3ch2", "npm:giting"], ["GHSA-45w5-pvr8-4rh5", "npm:eslint-fixer"], ["GHSA-2548-q746-x5x6", "npm:port-killer"], ["GHSA-r96p-v3cr-gfv8", "npm:@scullyio/scully"], ["GHSA-43ch-2h55-2vj7", "npm:private-ip"], ["GHSA-58f5-hfqc-jgch", "npm:jose"], ["GHSA-hxmg-hm46-cf62", "npm:mongo-express"]], "valid": [["GHSA-whq6-mj2r-mjqc", "npm:lsof"], ["GHSA-xmxh-g7wj-8m4m", "npm:curling"], ["GHSA-jff2-qjw8-5476", "npm:@mattkrick/sanitize-svg"], ["GHSA-pmpr-vc5q-h3jw", "npm:valib"], ["GHSA-rj44-gpjc-29r7", "npm:@thi.ng/egf"], ["GHSA-mm4f-47ch-f7hx", "npm:kill-by-port"], ["GHSA-3rh3-wfr4-76mj", "npm:ckeditor"], ["GHSA-27fj-mc8w-j9wg", "npm:jsrsasign"], ["GHSA-2fw4-mgq9-39cx", "npm:oauth2-server"], ["GHSA-67mq-h2r9-rh2m", "npm:multi-ini"], ["GHSA-prmc-5v5w-c465", "npm:nats"], ["GHSA-h73g-8g27-xxcx", "npm:corenlp-js-prefab"], ["GHSA-f7vx-j8mp-3h2x", "npm:@theia/mini-browser"], ["GHSA-w8h4-vw8f-rvvj", "npm:config-shield"], ["GHSA-8695-fr6h-9fq8", "npm:nuance-gulp-build-common"], ["GHSA-rjmf-p882-645m", "npm:mongodb-client-encryption"], ["GHSA-35q2-47q7-3pc3", "npm:redis"], ["GHSA-4gfq-6m28-m5mg", "npm:freediskspace"], ["GHSA-hh8v-jmh3-9437", "npm:sockjs"], ["GHSA-r9vm-rhmf-7hxx", "npm:im-resize"], ["GHSA-xw22-wv29-3299", "npm:node-etsy-client"], ["GHSA-vp77-fqqp-79j8", "npm:decal"], ["GHSA-8h84-8j4f-p97q", "npm:bodymen"], ["GHSA-gg2g-m5wc-vccq", "npm:projen"], ["GHSA-cwg9-c9cr-p5fq", "npm:debug"], ["GHSA-rvcw-f68w-8h8h", "npm:html-parse-stringify2"], ["GHSA-8hw9-22v6-9jr9", "npm:@curveball/a12n-server"], ["GHSA-hmw2-mvvh-jf5j", "npm:enpeem"], ["GHSA-6q4w-3wp4-q5wf", "npm:get-ip-range"], ["GHSA-6qpr-9mc5-7gch", "npm:async-git"], ["GHSA-gcm9-cc3r-c6vj", "npm:@theia/preview"], ["GHSA-j32x-j8pj-pg2h", "npm:decal"], ["GHSA-gmjw-49p4-pcfm", "npm:msgpack5"], ["GHSA-2h3h-vw8r-82rp", "npm:json-web-token"], ["GHSA-qr4p-c9wr-phr6", "npm:set-in"], ["GHSA-9fhw-r42p-5c7r", "npm:@progfay/scrapbox-parser"], ["GHSA-f2rp-38vg-j3gh", "npm:shescape"], ["GHSA-2v5f-23xc-v9qr", "npm:ansi_up"], ["GHSA-qmw8-3v4g-gwj4", "npm:parse-url"], ["GHSA-h6q6-9hqw-rwfv", "npm:xmldom"], ["GHSA-7r28-3m3f-r2pr", "npm:is-svg"], ["GHSA-4rv9-5vc4-88cg", "npm:node-ps"], ["GHSA-85g2-29m8-qf2p", "npm:object-collider"], ["GHSA-xr9h-9m79-x29g", "npm:rendertron"], ["GHSA-xmh9-rg6f-j3mr", "npm:@solid/identity-token-verifier"], ["GHSA-h4hr-7fg3-h35w", "npm:prismjs"], ["GHSA-vx3p-948g-6vhq", "npm:ssri"], ["GHSA-f38p-c2gq-4pmr", "npm:@strapi/plugin-email"], ["GHSA-7qmm-q394-fmch", "npm:ps-kill"], ["GHSA-hfwx-c7q6-g54c", "npm:parse-server"], ["GHSA-qc65-cgvr-93p6", "npm:kill-process-by-name"], ["GHSA-w36g-q975-37rg", "npm:wazuh"], ["GHSA-r9p9-mrjm-926w", "npm:elliptic"], ["GHSA-xfhp-gmh8-r8v2", "npm:printf"], ["GHSA-p493-635q-r6gr", "npm:pug-code-gen"], ["GHSA-5q6m-3h65-w53x", "npm:react-dev-utils"], ["GHSA-3wj8-vp9h-rm6m", "npm:total.js"], ["GHSA-mx3r-w3pj-7wv7", "npm:trim"], ["GHSA-4wv4-mgfq-598v", "npm:@zhaoyao91/eval-in-vm"], ["GHSA-c4w7-xm78-47vh", "npm:y18n"], ["GHSA-2mm9-c2fx-c7m4", "npm:docsify"], ["GHSA-pch5-whg9-qr2r", "npm:netmask"], ["GHSA-c4qr-gmr9-v23w", "npm:parse-url"], ["GHSA-753c-phhg-cj29", "npm:madge"], ["GHSA-fvcj-hvfw-7f2v", "npm:@budibase/builder"], ["GHSA-p6j9-7xhc-rhwp", "npm:parse-url"], ["GHSA-52mq-6jcv-j79x", "npm:matrix-react-sdk"], ["GHSA-8mrf-64fw-2x75", "npm:fs-path"], ["GHSA-545q-3fg6-48m7", "npm:html-parse-stringify2"], ["GHSA-57f3-gghm-9mhc", "npm:jspdf"], ["GHSA-fq6p-x6j3-cmmq", "npm:three"], ["GHSA-5wqj-f379-6jh4", "npm:kill-process-on-port"], ["GHSA-pg53-56cg-4m8q", "npm:@prisma/sdk"], ["GHSA-jcgq-xh2f-2hfm", "npm:eslint"], ["GHSA-r3j7-x2g5-9gx6", "npm:samba-client"], ["GHSA-6cf8-qhqj-vjqm", "npm:total.js"], ["GHSA-2m8v-572m-ff2v", "npm:@mattkrick/sanitize-svg"], ["GHSA-5hx7-77g4-wqx3", "npm:aedes"], ["GHSA-7m7q-q53v-j47v", "npm:marked"], ["GHSA-xp9c-82x8-7f67", "npm:node-red"], ["GHSA-rrqm-p222-8ph2", "npm:dynamoose"], ["GHSA-26hg-crh6-mjrw", "npm:list-n-stream"], ["GHSA-m33v-338h-4v9f", "npm:node-red"], ["GHSA-wjmf-58vc-xqjr", "npm:marked"], ["GHSA-4449-hg37-77v8", "npm:total.js"], ["GHSA-pmw4-jgxx-pcq9", "npm:ftp-srv"], ["GHSA-4r62-v4vq-hr96", "npm:marked"], ["GHSA-f4hq-453j-p95f", "npm:slashify"], ["GHSA-c497-v8pv-ch6x", "npm:nested-object-assign"], ["GHSA-j95h-wmx9-4279", "npm:@cypress/request"], ["GHSA-f6gj-7592-5jxm", "npm:node-simple-router"], ["GHSA-p4pj-mg4r-x6v4", "npm:uap-core"], ["GHSA-f5c9-x9j6-87qp", "npm:dotty"], ["GHSA-8wp3-cp9v-44fm", "npm:marked"], ["GHSA-w46j-8hm6-h8mm", "npm:apexcharts"], ["GHSA-9vhv-p9r7-rm53", "npm:serve-handler"], ["GHSA-j6px-jwvv-vpwq", "npm:angular-expressions"], ["GHSA-qfmr-6qvh-49gm", "npm:knockout"], ["GHSA-mx3x-ghqm-r43h", "npm:predefine"], ["GHSA-fj58-h2fr-3pp2", "npm:class-validator"], ["GHSA-mpjm-v997-c4h4", "npm:electron"], ["GHSA-3f99-hvg4-qjwj", "npm:keypair"], ["GHSA-37hx-4mcq-wc3h", "npm:strapi"], ["GHSA-4mvj-rq4v-2fxw", "npm:x-assign"], ["GHSA-pvv8-8fx9-h673", "npm:@backstage/catalog-model"], ["GHSA-fxwf-45c7-4ppr", "npm:object-hierarchy-access"], ["GHSA-pjwm-rvh2-c87w", "npm:ua-parser-js"], ["GHSA-mc7w-4cjf-c973", "npm:node-opencv"], ["GHSA-m2r3-8492-vx59", "npm:mongo-express"], ["GHSA-97x5-cc53-cv4v", "npm:froala-editor"], ["GHSA-84g3-cv89-m9gm", "npm:patchmerge"], ["GHSA-rjf2-j2r6-q8gr", "npm:vm2"], ["GHSA-3ww4-cp53-6g2x", "npm:kindeditor"], ["GHSA-5f38-9jw2-6r6h", "npm:teddy"], ["GHSA-cq6w-w5rj-p9x8", "npm:froala-editor"], ["GHSA-957j-59c2-j692", "npm:getobject"], ["GHSA-pgh6-m65r-2rhq", "npm:fastify-static"], ["GHSA-3r9x-mjrm-2725", "npm:libnested"], ["GHSA-p6vg-p826-qp3v", "npm:fastify-static"], ["GHSA-q854-j362-cfq9", "npm:jsoneditor"], ["GHSA-q324-q795-2q5p", "npm:@redocly/openapi-cli"], ["GHSA-2w3f-9w3q-qw77", "npm:config-handler"], ["GHSA-3pcq-34w5-p4g2", "npm:@actions/core"], ["GHSA-7c7g-72q7-4xhm", "npm:deepref"], ["GHSA-pgjj-866w-fc5c", "npm:tencent-server"], ["GHSA-wpvm-wqr4-p7cw", "npm:ckeditor4"], ["GHSA-wv83-jrfh-rp33", "npm:kindeditor"], ["GHSA-9qmh-276g-x5pj", "npm:immer"], ["GHSA-ww4j-c2rq-47q8", "npm:ts-process-promises"], ["GHSA-w8fh-pvq2-x8c4", "npm:sonatype"], ["GHSA-qwp9-52h8-xgg8", "npm:jointjs"], ["GHSA-7xcv-wvr7-4h6p", "npm:an0n-chat-lib"], ["GHSA-4w2v-q235-vp99", "npm:axios"], ["GHSA-7jh9-6cpf-h4m7", "npm:url-js"], ["GHSA-6c3f-p5wp-34mh", "npm:async-git"], ["GHSA-487w-pqcm-63hq", "npm:buns"], ["GHSA-qv2g-99x4-45x6", "npm:discord-fix"], ["GHSA-2hw7-mxvj-m455", "npm:node-red-dashboard"], ["GHSA-fxwf-4rqh-v8g3", "npm:socket.io"], ["GHSA-hgmg-hhc8-g5wr", "npm:ckeditor"], ["GHSA-49wp-qq6x-g2rf", "npm:fastify-csrf"], ["GHSA-h96f-fc7c-9r55", "npm:tinymce"], ["GHSA-6g8v-hpgw-h2v7", "npm:gsap"], ["GHSA-3crj-w4f5-gwh4", "npm:less-openui5"], ["GHSA-vhhw-xjvf-wprr", "npm:@graphql-tools/git-loader"], ["GHSA-hvf8-h2qh-37m9", "npm:node-ipc"], ["GHSA-p3hc-fv2j-rp68", "npm:swiper"], ["GHSA-f8fh-8rgm-227h", "npm:node-prompt-here"], ["GHSA-qcg2-h349-vwm3", "npm:react-draft-wysiwyg"], ["GHSA-6vwx-mwp8-fh44", "npm:reveal.js"], ["GHSA-v2jv-33gh-xx29", "npm:ps-visitor"], ["GHSA-g4xj-wcq6-qwx5", "npm:mock2easy"], ["GHSA-6m8p-4fxj-pgc2", "npm:summit"], ["GHSA-g4hj-r7r3-9rwv", "npm:gulp-scss-lint"], ["GHSA-f39r-cpmj-whcg", "npm:ffmpegdotjs"], ["GHSA-jvf4-g24p-2qgw", "npm:shiba"], ["GHSA-hcq6-h8v2-r5wm", "npm:node-pdf-generator"], ["GHSA-jh2m-j8pp-55rc", "npm:gedi"], ["GHSA-fmf5-j5j9-99pp", "npm:pulverizr"], ["GHSA-6hwh-rqwf-cxxr", "npm:vega-util"], ["GHSA-xfxf-qw26-hr33", "npm:roar-pidusage"], ["GHSA-rjqq-98f6-6j3r", "npm:sanitize-html"], ["GHSA-vrr3-5r3v-7xfw", "npm:casperjs"], ["GHSA-p6jh-p7q8-pcrg", "npm:nodee-utils"], ["GHSA-7wpw-2hjm-89gp", "npm:merge"], ["GHSA-rv7p-mmwq-x674", "npm:pdf-image"], ["GHSA-5pg7-v24c-9rp9", "npm:controlled-merge"], ["GHSA-7c82-mp33-r854", "npm:bootstrap-select"], ["GHSA-43f8-2h32-f4cj", "npm:hosted-git-info"], ["GHSA-fw2f-7f87-5r6c", "npm:access-policy"], ["GHSA-w83x-fp72-p9qc", "npm:geojson2kml"], ["GHSA-j9pj-hx76-92v6", "npm:phantomjs-seo"], ["GHSA-j7cg-h9v9-6vqp", "npm:irrelon-path"], ["GHSA-v659-54cx-g4qr", "npm:deep-override"], ["GHSA-7frv-9phw-vrvr", "npm:strapi"], ["GHSA-8j65-4pcq-xq95", "npm:highcharts"], ["GHSA-jvf5-q4h5-2jmj", "npm:madlib-object-utils"], ["GHSA-vcjf-mgcg-jxjq", "npm:ckeditor"], ["GHSA-jcgr-9698-82jx", "npm:@dependencytrack/frontend"], ["GHSA-6fw4-hr69-g3rv", "npm:property-expr"], ["GHSA-hgpf-97c5-74fc", "npm:@absolunet/kafe"], ["GHSA-h68q-55jf-x68w", "npm:chart.js"], ["GHSA-m8fm-mv5w-33pv", "npm:psnode"], ["GHSA-p7j5-4mwm-hv86", "npm:tinymce"], ["GHSA-pxcf-v868-m492", "npm:osm-static-maps"], ["GHSA-x67x-98x7-wv26", "npm:gulp-tape"], ["GHSA-x5r6-x823-9848", "npm:json-ptr"], ["GHSA-58qp-5328-v7mh", "npm:parse-server"], ["GHSA-pf2j-9qmp-jqr2", "npm:typeorm"], ["GHSA-c9m9-48pw-6mpv", "npm:apiconnect-cli-plugins"], ["GHSA-xr8h-53xr-jhcm", "npm:marked-tree"], ["GHSA-8qpm-5c82-rf96", "npm:backbone-query-parameters"], ["GHSA-rrqv-vjrw-hrcr", "npm:json-ptr"], ["GHSA-78cj-fxph-m83p", "npm:ua-parser-js"], ["GHSA-4j46-mp85-mv8c", "npm:rollup-plugin-serve"], ["GHSA-pp75-xfpw-37g9", "npm:grpc"], ["GHSA-rhwp-9vm9-547q", "npm:onion-oled-js"], ["GHSA-9534-h433-2rjf", "npm:utilitify"], ["GHSA-gh78-48h3-frjq", "npm:aedes"], ["GHSA-w8f3-pvx4-4c3h", "npm:arr-flatten-unflatten"], ["GHSA-5vm8-hhgr-jcjp", "npm:tinymce"], ["GHSA-qm28-7hqv-wg5j", "npm:ng-packagr"], ["GHSA-jqh7-w5pr-cr56", "npm:@shopify/koa-shopify-auth"], ["GHSA-7h43-gx24-p529", "npm:json8"], ["GHSA-7vm7-j8p7-h346", "npm:blamer"], ["GHSA-9mx2-prfp-8hqp", "npm:simpl-schema"], ["GHSA-8v27-2fg9-7h62", "npm:static-eval"], ["GHSA-jpq3-xf27-5jf2", "npm:safe-object2"], ["GHSA-6xv6-jpvw-cx6q", "npm:bestzip"], ["GHSA-4gw3-8f77-f72c", "npm:codemirror"], ["GHSA-hpmr-g4pq-jhgp", "npm:chrono-node"], ["GHSA-7mg4-w3w5-x5pc", "npm:json-pointer"], ["GHSA-r2gr-fhmr-66c5", "npm:socket.io-file"], ["GHSA-q6pj-jh94-5fpr", "npm:docker-compose-remote-api"], ["GHSA-mjxr-4v3x-q3m4", "npm:sanitize-html"], ["GHSA-fmrr-mx6j-h3h5", "npm:confucious"], ["GHSA-cq77-8jpx-892g", "npm:killing"], ["GHSA-pw54-mh39-w3hc", "npm:npm-user-validate"], ["GHSA-wj6h-7chw-x4h2", "npm:get-git-data"], ["GHSA-q26w-wjj2-22vv", "npm:joplin"], ["GHSA-f98m-q3hr-p5wq", "npm:locutus"], ["GHSA-m6rw-m2v9-7hx4", "npm:wifiscanner"], ["GHSA-4943-9vgg-gr5r", "npm:quill"], ["GHSA-8v9x-9xqg-r8mr", "npm:json8-merge-patch"], ["GHSA-cg42-4wrc-gp47", "npm:node-extend"], ["GHSA-wq7q-5v6j-xfv6", "npm:picotts"], ["GHSA-p9f8-gqjf-m75j", "npm:fastify-multipart"], ["GHSA-rj5f-7c8x-gjg4", "npm:promisehelpers"], ["GHSA-r6fw-8m27-43c9", "npm:portkiller"], ["GHSA-73rg-x683-m3qw", "npm:canvas"], ["GHSA-h4j5-c7cj-74xg", "npm:xmlhttprequest-ssl"], ["GHSA-w8qv-6jwh-64r5", "npm:browserslist"], ["GHSA-662x-fhqg-9p8v", "npm:ua-parser-js"], ["GHSA-x2fc-mxcx-w4mf", "npm:mathjs"], ["GHSA-qpqh-46qj-vwcw", "npm:docsify"], ["GHSA-cf2x-rqc8-grfq", "npm:express-validators"], ["GHSA-4228-7qvx-f4rq", "npm:devcert"], ["GHSA-cgc7-mwp4-3ccx", "npm:joplin"], ["GHSA-hwj9-h5mp-3pm3", "npm:postcss"], ["GHSA-m5pj-vjjf-4m3h", "npm:grunt"], ["GHSA-8vv3-jxm8-f4vf", "npm:connie-lang"], ["GHSA-4whq-r978-2x68", "npm:exiftool-vendored"], ["GHSA-v756-4whv-48vc", "npm:cd-messenger"], ["GHSA-v8w9-2789-6hhr", "npm:bson"], ["GHSA-6xhg-q9c8-rj32", "npm:react-native-fast-image"], ["GHSA-7w8j-85wm-6xfq", "npm:jquery-bbq"], ["GHSA-3q6f-8grx-pr4v", "npm:@builder.io/qwik-city"], ["GHSA-rwxp-hwwf-653v", "npm:express-hbs"], ["GHSA-27g8-r9vw-765x", "npm:@keystonejs/keystone"], ["GHSA-q8j6-pwqx-pm96", "npm:squirrelly"], ["GHSA-4j54-mxf6-wxx2", "npm:pomelo-monitor"], ["GHSA-9829-jj5p-j6hf", "npm:worksmith"], ["GHSA-c7m7-4257-h698", "npm:templ8"], ["GHSA-wgfq-7857-4jcc", "npm:json-bigint"], ["GHSA-wfwq-xc57-fq7v", "npm:dot"], ["GHSA-cwcx-rxgc-cmw3", "npm:summit"], ["GHSA-pgmg-gf5p-54j8", "npm:gammautils"], ["GHSA-vh59-v9r5-4mh4", "npm:trim"], ["GHSA-rc4q-9m69-gqp8", "npm:fastify-csrf"], ["GHSA-72mh-269x-7mh5", "npm:xmlhttprequest-ssl"], ["GHSA-h33p-5j96-w8qh", "npm:gulp-styledocco"], ["GHSA-h3rx-g5c9-8q4x", "npm:bmoor"], ["GHSA-8p9r-f949-699g", "npm:browserless-chrome"], ["GHSA-qr4m-jcvc-3382", "npm:dot-notes"], ["GHSA-3fr8-mwpp-8h9p", "npm:tileserver-gl"], ["GHSA-j4rw-x3vg-c8r7", "npm:node-oojs"], ["GHSA-c94v-8fff-73ph", "npm:@theia/messages"], ["GHSA-m647-5wf9-3jp3", "npm:closure-compiler-stream"], ["GHSA-35jh-r3h4-6jhm", "npm:lodash"], ["GHSA-4g53-vp7q-gfjv", "npm:@worker-tools/stripe-webhook"], ["GHSA-48ww-j4fc-435p", "npm:nodemailer"], ["GHSA-q4h8-7qff-gh6c", "npm:ghost"], ["GHSA-gm8g-xhh8-rmwr", "npm:doc-path"], ["GHSA-8pww-pp5r-rff8", "npm:marscode"], ["GHSA-77xq-cpvg-7xm2", "npm:@tsed/core"], ["GHSA-8796-gc9j-63rv", "npm:matrix-react-sdk"], ["GHSA-vh6r-g38f-q3w8", "npm:jpv"], ["GHSA-85cp-p426-42f5", "npm:deep-get-set"], ["GHSA-v3px-6cc8-f8j3", "npm:servey"], ["GHSA-m7mf-vm62-7x3q", "npm:haml-coffee"], ["GHSA-2cf2-2383-h4jv", "npm:querymen"], ["GHSA-w5p7-h5w8-2hfq", "npm:trim"], ["GHSA-gmch-cm2p-9qw9", "npm:lightning-server"], ["GHSA-xg68-chx2-253g", "npm:jquery-deparam"], ["GHSA-4q97-fh3f-j294", "npm:tiny-conf"], ["GHSA-chwr-hf3w-c984", "npm:dat.gui"], ["GHSA-vh5w-fg69-rc8m", "npm:google-closure-library"], ["GHSA-79jw-6wg7-r9g4", "npm:mixme"], ["GHSA-6fc8-4gx4-v693", "npm:ws"], ["GHSA-gr58-j5wh-m333", "npm:nis-utils"], ["GHSA-m428-jqc4-2p5j", "npm:phpjs"], ["GHSA-3wcq-x3mq-6r9p", "npm:dns-packet"], ["GHSA-j665-rvj7-2jv9", "npm:mosc"], ["GHSA-grv5-w5vr-8h98", "npm:droppy"], ["GHSA-rgfv-v3jh-7ffp", "npm:deeps"], ["GHSA-fpm5-vv97-jfwg", "npm:@firebase/util"], ["GHSA-9m6j-fcg5-2442", "npm:url-parse"], ["GHSA-cf4h-3jhx-xvhq", "npm:underscore"], ["GHSA-4f6x-49g2-99fm", "npm:mermaid"], ["GHSA-v3r2-3fp4-rp46", "npm:paypal-adaptive"], ["GHSA-5xjx-4xcm-hpcm", "npm:ts-nodash"], ["GHSA-hm82-qr45-h7mw", "npm:field"], ["GHSA-vxr4-rxw7-g7v6", "npm:comb"], ["GHSA-273r-rm8g-7f3x", "npm:mercurius"], ["GHSA-76qm-4f93-fg6f", "npm:xdlocalstorage"], ["GHSA-q5wr-fvpq-p67g", "npm:png-img"], ["GHSA-q54r-r9pr-w7qv", "npm:hexo"], ["GHSA-9c22-pwxw-p6hx", "npm:@openzeppelin/contracts"], ["GHSA-3p94-vj97-fm4q", "npm:fsa"], ["GHSA-25mp-g6fv-mqxx", "npm:next"], ["GHSA-p33m-7w7f-gmj8", "npm:fun-map"], ["GHSA-3q9x-w53p-jg53", "npm:heroku-addonpool"], ["GHSA-7qm6-9v49-38m9", "npm:record-like-deep-assign"], ["GHSA-wjqc-j537-j9gj", "npm:git"], ["GHSA-4m6q-rxhm-675w", "npm:adb-driver"], ["GHSA-r8j5-h5cx-65gg", "npm:is-svg"], ["GHSA-2589-w6xf-983r", "npm:react-bootstrap-table"], ["GHSA-49vv-6q7q-w5cf", "npm:strapi"], ["GHSA-rp2c-jrgp-cvr8", "npm:plupload"], ["GHSA-wjpc-cgvw-xx23", "npm:sey"], ["GHSA-w7fj-336r-vw49", "npm:@backstage/plugin-auth-backend"], ["GHSA-hwqf-gcqm-7353", "npm:nodemailer"], ["GHSA-f34m-x9pj-62vq", "npm:@joeattardi/emoji-button"], ["GHSA-23fp-fmrv-f5px", "npm:strapi"], ["GHSA-3xph-cp8f-2229", "npm:@fabiocaccamo/utils.js"], ["GHSA-9x7m-9hpg-xxmw", "npm:putil-merge"], ["GHSA-hg2p-2cvq-4ppv", "npm:lazysizes"], ["GHSA-7prf-vw4p-qr59", "npm:supermixer"], ["GHSA-v26w-gcxh-v4r7", "npm:just-safe-set"], ["GHSA-x949-7cm6-fm6p", "npm:md-to-pdf"], ["GHSA-2mqv-4j3r-vjvp", "npm:@auth0/nextjs-auth0"], ["GHSA-792j-9wj3-j634", "npm:github-todos"], ["GHSA-55xv-f85c-248q", "npm:jsx-slack"], ["GHSA-j28q-p8ww-cp87", "npm:merge-deep2"], ["GHSA-6gww-qpm6-mc2g", "npm:ssrf-agent"], ["GHSA-j377-2x76-558h", "npm:is-email"], ["GHSA-qc22-qwm9-j8rx", "npm:npm-groovy-lint"], ["GHSA-c6c4-jmqx-3r33", "npm:xdlocalstorage"], ["GHSA-7q9f-x6rm-qmxr", "npm:compass-compile"], ["GHSA-v39h-qm32-8gwq", "npm:express-mock-middleware"], ["GHSA-f78f-353m-cf4j", "npm:node-rules"], ["GHSA-2g8g-63j4-9w3r", "npm:@backstage/plugin-scaffolder-backend"], ["GHSA-mg3m-f475-28hv", "npm:@backstage/plugin-scaffolder-backend"], ["GHSA-ff45-7prw-58vj", "npm:docker-cli-js"], ["GHSA-vm5j-vqr6-v7v8", "npm:pixl-class"], ["GHSA-7fm6-gxqg-2pwr", "npm:total.js"], ["GHSA-vrc7-6g8w-jh56", "npm:xdlocalstorage"], ["GHSA-g7mq-rfj2-25wq", "npm:total4"], ["GHSA-89q5-mj78-pw5w", "npm:pekeupload"], ["GHSA-7rg2-qxmf-hhx9", "npm:express-openid-connect"], ["GHSA-3f95-w5h5-fq86", "npm:mergify"], ["GHSA-m4fq-xh7w-jhfm", "npm:keyget"], ["GHSA-fgp6-8g62-qx6w", "npm:smartsearchwp"], ["GHSA-m5ch-gx8g-rg73", "npm:pomelo-monitor"], ["GHSA-5v7r-jg9r-vq44", "npm:simple-crypto-js"], ["GHSA-63m4-fhf2-cmf7", "npm:windows-cpu"], ["GHSA-wc7q-qpm4-8pqv", "npm:rrequest"], ["GHSA-hv4w-jhcj-6wfw", "npm:snekserve"], ["GHSA-jh67-3wqw-cvhr", "npm:summit"], ["GHSA-428f-mh7w-6w2x", "npm:pandora-doomsday"], ["GHSA-qj3g-wfr7-3cv7", "npm:require-ports"], ["GHSA-x6ch-c6rv-f7wh", "npm:asymc"], ["GHSA-w7jg-972m-rphv", "npm:susu-sum"], ["GHSA-277p-xwpp-3jf7", "npm:rrgod"], ["GHSA-vm7j-4rj6-mw2p", "npm:ember_cli_babe"], ["GHSA-724c-6vrf-99rq", "npm:loopback"], ["GHSA-8rxg-9g6f-vq9p", "npm:another-date-range-picker"], ["GHSA-rv6q-p3x7-43fx", "npm:keyget"], ["GHSA-c3m8-x3cg-qm2c", "npm:helmet-csp"], ["GHSA-76qf-6mvw-c5hm", "npm:parse-server"], ["GHSA-mxmj-84q8-34r7", "npm:expressfs"], ["GHSA-pj97-j597-ppm7", "npm:rqeuest"], ["GHSA-2fwq-wx47-hm6x", "npm:keyget"], ["GHSA-h44f-769q-j6px", "npm:requet"], ["GHSA-jrj9-5qp6-2v8q", "npm:airtable"], ["GHSA-hq8g-qq57-5275", "npm:untitled-model"], ["GHSA-9px9-f7jw-fwhj", "npm:priest-runner"], ["GHSA-76xq-58hj-vwm2", "npm:test-module-a"], ["GHSA-p77h-hv6g-fmfp", "npm:ibm_db"], ["GHSA-pv55-r6j3-wp94", "npm:eslint-config-eslint"], ["GHSA-w7wg-24g3-2c78", "npm:requset"], ["GHSA-ff6g-gm92-rf32", "npm:keyget"], ["GHSA-ch82-gqh6-9xj9", "npm:get-setter"], ["GHSA-p2r2-h92r-w2mg", "npm:mfrserver"], ["GHSA-gjcw-v447-2w7q", "npm:jws"], ["GHSA-29fh-xcjr-p7rx", "npm:keyget"], ["GHSA-74hh-4rcv-pp27", "npm:keyget"], ["GHSA-mrx7-8hxf-f853", "npm:swagger-ui"], ["GHSA-hrpp-f84w-xhfg", "npm:vue-moment"], ["GHSA-m794-qv59-gj7c", "npm:keyget"], ["GHSA-qcff-ffx3-m25c", "npm:meta-git"], ["GHSA-vrxj-4qhw-5vwq", "npm:keyget"], ["GHSA-4hfc-fv33-ph9p", "npm:sj-tw-abc"], ["GHSA-vx5w-cxch-wwc9", "npm:f-serv"], ["GHSA-9pr3-7449-977r", "npm:harp"], ["GHSA-jcmh-9fvm-j39w", "npm:parse-server"], ["GHSA-jp9g-5x75-ccp8", "npm:colro-name"], ["GHSA-mgff-xpg3-3gwc", "npm:keyget"], ["GHSA-pxq7-4ppw-qp7f", "npm:serverzyy"], ["GHSA-54cr-gv8w-8324", "npm:xoc"], ["GHSA-fvq6-55gv-jx9f", "npm:mysql"], ["GHSA-5ff8-jcf9-fw62", "npm:markdown-it-katex"], ["GHSA-67mp-pcv9-vvq6", "npm:summit"], ["GHSA-rw53-q8x7-ccx8", "npm:summit"], ["GHSA-pc7q-c837-3wjq", "npm:keyget"], ["GHSA-jfcc-rm7f-xgf8", "npm:mavon-editor"], ["GHSA-v3jv-wrf4-5845", "npm:@node-saml/node-saml"], ["GHSA-hgwm-pv9h-q5m7", "npm:mirador"], ["GHSA-hvxq-j2r4-4jm8", "npm:sql-injection"], ["GHSA-w3f3-4j22-2v3p", "npm:destroyer-of-worlds"], ["GHSA-mhxg-pr3j-v9gr", "npm:keyget"], ["GHSA-8549-p68h-m9mc", "npm:summit"], ["GHSA-qw9c-8p76-3q2x", "npm:serve46"], ["GHSA-hg78-c92r-hvwr", "npm:mqtt"], ["GHSA-wxrm-2h86-v95f", "npm:pizza-pasta"], ["GHSA-g37j-v5gh-g25c", "npm:summit"], ["GHSA-6fh5-8wq8-w3wr", "npm:unflatten"], ["GHSA-rr77-w4w8-w8wp", "npm:tencent-server"], ["GHSA-fpf2-pr3j-4cm3", "npm:keyget"], ["GHSA-w4vp-3mq7-7v82", "npm:lazysizes"], ["GHSA-56r9-v65c-34jm", "npm:radicjs"], ["GHSA-g8vp-6hv4-m67c", "npm:entitlements"], ["GHSA-2jm5-2cqf-6vw9", "npm:keyget"], ["GHSA-p7w2-mc6m-mfx2", "npm:scroool"], ["GHSA-pm44-7gw9-6g8p", "npm:uekw1511server"], ["GHSA-588m-9qg5-35pq", "npm:quill"], ["GHSA-qm4q-f956-fg64", "npm:luna-mock"], ["GHSA-f72h-wf57-7xwh", "npm:summit"], ["GHSA-9vrw-m88g-w75q", "npm:@hapi/accept"], ["GHSA-6fcr-9h9g-23fq", "npm:ipfs-bitswap"], ["GHSA-r4m5-47cq-6qg8", "npm:ftp-srv"], ["GHSA-g64q-3vg8-8f93", "npm:subtext"], ["GHSA-p62r-jf56-h429", "npm:evil-package"], ["GHSA-hf5h-hh56-3vrg", "npm:uws"], ["GHSA-pxqp-mv67-g528", "npm:summit"], ["GHSA-phph-xpj4-wvcv", "npm:hexo-admin"], ["GHSA-cch6-5x4h-6qc5", "npm:tiny-http"], ["GHSA-whv6-rj84-2vh2", "npm:nextcloud-vue-collections"], ["GHSA-r9q4-w3fm-wrm2", "npm:google-closure-library"], ["GHSA-87qw-7v97-w34r", "npm:asinc"], ["GHSA-v6vv-hhqc-6hh2", "npm:pyramid-proportion"], ["GHSA-779f-wgxg-qr8f", "npm:lodash.mergewith"], ["GHSA-23vw-mhv5-grv5", "npm:@hapi/hapi"], ["GHSA-4xgp-xrg3-c73w", "npm:commqnder"], ["GHSA-h232-fpqx-mqgr", "npm:log-symboles"], ["GHSA-8fv7-vm2p-5495", "npm:welcomyzt"], ["GHSA-fwcw-5qw2-87mp", "npm:fuelux"], ["GHSA-xr3g-4gg5-w3wq", "npm:keyget"], ["GHSA-gmjp-776j-2394", "npm:keyget"], ["GHSA-c2v2-7rcg-2ch7", "npm:ansi2html"], ["GHSA-7p6w-x2gr-rrf8", "npm:ag-grid-community"], ["GHSA-gvg7-pp82-cff3", "npm:c3"], ["GHSA-r5xw-q988-826m", "npm:mongoose"], ["GHSA-wfhx-6pcm-7m55", "npm:ponse"], ["GHSA-j6v9-xgvh-f796", "npm:wxchangba"], ["GHSA-whcm-29f4-j4mx", "npm:zwserver"], ["GHSA-3f97-rj68-2pjf", "npm:summit"], ["GHSA-gfj6-p24g-6hpm", "npm:summit"], ["GHSA-gcfc-mgg3-8j2c", "npm:sdfjghlkfjdshlkjdhsfg"], ["GHSA-qvjc-g5vr-mfgr", "npm:papaparse"], ["GHSA-9mjp-gv34-3jcf", "npm:aasync"], ["GHSA-p3jx-g34v-q56j", "npm:summit"], ["GHSA-gg6m-fhqv-hg56", "npm:yar"], ["GHSA-9x64-5r7x-2q53", "npm:flatmap-stream"], ["GHSA-p7qp-3fh7-pv4p", "npm:summit"], ["GHSA-r87w-47m8-22w3", "npm:jsrender"], ["GHSA-5vj8-3v2h-h38v", "npm:next"], ["GHSA-x9gm-qxhh-rf75", "npm:cordova-plugin-china-picker"], ["GHSA-w6xj-45gv-fw35", "npm:stream-combine"], ["GHSA-h372-w3xp-2jg3", "npm:section2.madisonjbrooks12"], ["GHSA-xr53-m937-jr9c", "npm:ngx-md"], ["GHSA-f3pc-c2gf-hvgw", "npm:requets"], ["GHSA-v7cp-5326-54fh", "npm:bruteser"], ["GHSA-mvch-rh6h-2m47", "npm:equest"], ["GHSA-xhjx-mfr6-9rr4", "npm:samsung-remote"], ["GHSA-36rh-ggpr-j3gj", "npm:renovate"], ["GHSA-g336-c7wv-8hp3", "npm:swagger-ui"], ["GHSA-j6x7-42x2-hpcf", "npm:summit"], ["GHSA-83pq-466j-fc6j", "npm:sahmat"], ["GHSA-j3g2-m5jj-6336", "npm:hapi"], ["GHSA-52c9-458g-whrf", "npm:summit"], ["GHSA-x8m7-cv39-xmg9", "npm:summit"], ["GHSA-c8h6-89q2-mgv8", "npm:dossier"], ["GHSA-6343-m2qr-66gf", "npm:summit"], ["GHSA-mm7r-265w-jv6f", "npm:@uppy/companion"], ["GHSA-v66p-w7qx-wv98", "npm:express-laravel-passport"], ["GHSA-7frr-c83r-fm22", "npm:summit"], ["GHSA-2h3x-95c6-885r", "npm:river-mock"], ["GHSA-7wgh-5q4q-6wx5", "npm:1337qq-js"], ["GHSA-4j54-mmmv-hjpm", "npm:slush-fullstack-framework"], ["GHSA-9cph-cqqh-36pw", "npm:keyget"], ["GHSA-6m6m-j2hm-pxrg", "npm:cicada-render"], ["GHSA-7xc4-793x-25jp", "npm:keyget"], ["GHSA-6f93-xj8r-jp82", "npm:summit"], ["GHSA-2r8f-2665-3gxq", "npm:froever"], ["GHSA-qfc9-x7gv-27jr", "npm:deasyncp"], ["GHSA-9p2w-rmx4-9mw7", "npm:strapi"], ["GHSA-69mf-2cw2-38m8", "npm:summit"], ["GHSA-5fm9-jmv7-fcx5", "npm:asynnc"], ["GHSA-vpgc-7h78-gx8f", "npm:personnummer"], ["GHSA-cxm3-284p-qc4v", "npm:sds"], ["GHSA-mg85-8mv5-ffjr", "npm:ammo"], ["GHSA-435c-qcpm-wjw5", "npm:keyget"], ["GHSA-fgfj-rj24-mj7q", "npm:kraken-api"], ["GHSA-m36m-x4c5-rjxj", "npm:hooka-tools"], ["GHSA-4hm7-73ch-vm59", "npm:summit"], ["GHSA-9q9m-m2f6-jr5q", "npm:chak"], ["GHSA-gjc9-932x-c59p", "npm:leaflet-gpx"], ["GHSA-xj6q-9hx8-mm7f", "npm:liuyaserver"], ["GHSA-h5vj-f7r9-w564", "npm:text-qrcode"], ["GHSA-jqvv-r4w3-8f7w", "npm:keyget"], ["GHSA-gqfv-g9f6-3v3m", "npm:serveryaozeyan"], ["GHSA-xf64-2f9p-6pqq", "npm:type-graphql"], ["GHSA-hfq9-rfpv-j8r8", "npm:pidusage"], ["GHSA-377f-vvrc-9wgg", "npm:zemen"], ["GHSA-h6mq-3cj6-h738", "npm:showdown"], ["GHSA-cpgr-wmr9-qxv4", "npm:serve"], ["GHSA-pp7h-53gx-mx7r", "npm:bl"], ["GHSA-8xj3-7258-w4q2", "npm:dasafio"], ["GHSA-pr8j-3v7m-j4vv", "npm:myprolyz"], ["GHSA-rjvj-673q-4hfw", "npm:traceroute"], ["GHSA-3wjm-33mw-h388", "npm:s3asy"], ["GHSA-jfx5-7mr2-g8hg", "npm:alico"], ["GHSA-9gxr-rhx6-4jgv", "npm:notevil"], ["GHSA-mmph-wp49-r48h", "npm:experss"], ["GHSA-vf8q-pw7h-r2x2", "npm:epress"], ["GHSA-72q2-5rxx-xfff", "npm:gfe-sass"], ["GHSA-g9wg-wq4f-2x5w", "npm:console-feed"], ["GHSA-g7h8-p22m-2rvx", "npm:flat-wrap"], ["GHSA-8hqw-qp6r-vqcm", "npm:keyget"], ["GHSA-qhf6-vqq9-q2p7", "npm:gaoxiaotingtingting"], ["GHSA-9hc2-w9gg-q6jw", "npm:boogeyman"], ["GHSA-2hqf-qqmq-pgpp", "npm:commander-js"], ["GHSA-5645-gc7h-98h8", "npm:react-dates-sc"], ["GHSA-c3px-v9c7-m734", "npm:mithril"], ["GHSA-gqq4-937c-2282", "npm:summit"], ["GHSA-43vf-2x6g-p2m5", "npm:browserift"], ["GHSA-m5pf-5894-jmx7", "npm:sailclothjs"], ["GHSA-97mg-3cr6-3x4c", "npm:mongodb-query-parser"], ["GHSA-224h-p7p5-rh85", "npm:wenluhong1"], ["GHSA-c53x-wwx2-pg96", "npm:@berslucas/liljs"], ["GHSA-5mrr-rgp6-x4gr", "npm:marsdb"], ["GHSA-j67m-jg9p-ppg4", "npm:summit"], ["GHSA-9v62-24cr-58cx", "npm:node-sass"], ["GHSA-48hw-37g6-3gw4", "npm:mx-nested-menu"], ["GHSA-cqv6-7fwc-8m3c", "npm:xtalk"], ["GHSA-4q2f-8g74-qm56", "npm:takeapeek"], ["GHSA-wch2-46wj-6x5j", "npm:keyget"], ["GHSA-v4x8-gw49-7hv4", "npm:swagger-injector"], ["GHSA-c82c-8pjw-6829", "npm:@impala/bmap"], ["GHSA-mf7c-58q5-7v65", "npm:npm-test-sqlite3-trunk"], ["GHSA-5947-m4fg-xhqg", "npm:lodash.mergewith"], ["GHSA-x9hc-rw35-f44h", "npm:static-eval"], ["GHSA-g9cg-h3jm-cwrc", "npm:@hapi/subtext"], ["GHSA-crfh-jmv2-2f9v", "npm:keyget"], ["GHSA-5p98-wpc9-g498", "npm:html-pdf-chrome"], ["GHSA-4xf9-pgvv-xx67", "npm:simple-markdown"], ["GHSA-qh38-wrgf-cj2c", "npm:iter-server"], ["GHSA-9wjh-jr2j-6r4x", "npm:pi_video_recording"], ["GHSA-2m96-9w4j-wgv7", "npm:lodash.merge"], ["GHSA-qcc9-q247-3m2m", "npm:parse-server"], ["GHSA-cvfm-xjc8-f2vm", "npm:@commercial/subtext"], ["GHSA-8wgc-jjvv-cv6v", "npm:loopback"], ["GHSA-w3cg-6577-wx9f", "npm:cuciuci"], ["GHSA-wgvj-6v57-wjh3", "npm:bowee"], ["GHSA-g376-whg7-896m", "npm:yjmyjmyjm"], ["GHSA-cgvm-rvfv-c92r", "npm:keyget"], ["GHSA-8j7x-pr59-m5h8", "npm:whiteproject"], ["GHSA-73wv-v82c-xmqv", "npm:summit"], ["GHSA-3cjv-4phw-gvvv", "npm:getcookies"], ["GHSA-cjj8-wfrx-jqcf", "npm:pivottable"], ["GHSA-c7pp-x73h-4m2v", "npm:bootstrap-vue"], ["GHSA-559q-92vx-xvjp", "npm:qingting"], ["GHSA-2f29-pmpx-vj62", "npm:serverwg"], ["GHSA-q42c-rrp3-r3xm", "npm:commmander"], ["GHSA-q4cq-539c-3mmm", "npm:serveryztyzt"], ["GHSA-j8hw-49gg-vq3w", "npm:retcodelog"], ["GHSA-hg7w-2pf7-mxm2", "npm:keyget"], ["GHSA-m852-866j-69j8", "npm:eslint-config-airbnb-standard"], ["GHSA-qgfr-5hqp-vrw9", "npm:decompress"], ["GHSA-m2mx-rfpw-jghv", "npm:kerberos"], ["GHSA-78p3-96hc-3j47", "npm:jquery-airload"], ["GHSA-ccw5-7vfh-p5hm", "npm:dmmcquay.lab6"], ["GHSA-3gpc-w23c-w59w", "npm:pitboss-ng"], ["GHSA-766v-7gjx-55hf", "npm:summit"], ["GHSA-v86x-f47q-f7f4", "npm:atompm"], ["GHSA-c2g6-57fp-22wp", "npm:summit"], ["GHSA-h26f-j4mv-84g7", "npm:asycn"], ["GHSA-657v-jjf8-83gh", "npm:summit"], ["GHSA-f7gc-6hcj-wc42", "npm:keyget"], ["GHSA-2w8q-69fh-9gq6", "npm:summit"], ["GHSA-9qgh-7pgp-hp7r", "npm:graylog-web-interface"], ["GHSA-54qm-37qr-w5wq", "npm:veval"], ["GHSA-33gc-f8v9-v8hm", "npm:ladder-text-js"], ["GHSA-76wf-2xcf-6wmx", "npm:ngx-pica"], ["GHSA-p32g-242c-76h3", "npm:geoheat"], ["GHSA-8fw4-xh83-3j6q", "npm:diagram-js"], ["GHSA-q643-w9jp-q2qg", "npm:parsel"], ["GHSA-rffp-mc78-wjf7", "npm:cocos-utils"], ["GHSA-j8qr-rvcv-crhv", "npm:electron-native-notify"], ["GHSA-2p62-c4rm-mr72", "npm:another-date-picker"], ["GHSA-86mr-6m89-vgj3", "npm:node-weakauras-parser"], ["GHSA-h5mp-5q4p-ggf5", "npm:lodash.defaultsdeep"], ["GHSA-m2fp-c79h-rr79", "npm:tensorplow"], ["GHSA-g87g-4x3w-f8jp", "npm:serverwzl"], ["GHSA-c3hr-wwh3-qm54", "npm:fsk-server"], ["GHSA-536f-268f-6gxc", "npm:summit"], ["GHSA-h2jv-5v3f-7m7j", "npm:adamvr-geoip-lite"], ["GHSA-762c-v946-pf25", "npm:keyget"], ["GHSA-8gc6-65mm-xr6r", "npm:keyget"], ["GHSA-94m7-w873-6wwf", "npm:modlibrary"], ["GHSA-c4fm-46gm-4469", "npm:parse-server"], ["GHSA-mg69-6j3m-jvgw", "npm:marky-markdown"], ["GHSA-cr5w-6rv4-r2qg", "npm:maleficent"], ["GHSA-53mj-mc38-q894", "npm:openwhisk"], ["GHSA-cxcf-78mr-wpg7", "npm:oauth-validator"], ["GHSA-w3pp-wp5v-fjvp", "npm:parse-server"], ["GHSA-4f9m-pxwh-68hg", "npm:swagger-ui"], ["GHSA-cfc5-x58f-869w", "npm:keyget"], ["GHSA-frcq-4ffq-v4mw", "npm:lessindex"], ["GHSA-jf55-rgpx-p6rx", "npm:iie-viz"], ["GHSA-788m-pj96-7w2c", "npm:fomantic-ui"], ["GHSA-ch52-vgq2-943f", "npm:marked"], ["GHSA-w9hw-v97w-g5f5", "npm:keyget"], ["GHSA-gjph-xf5q-6mfq", "npm:@hapi/ammo"], ["GHSA-6c37-2rw5-9j7x", "npm:requesst"], ["GHSA-rhc3-76jw-4f2x", "npm:@commercial/ammo"], ["GHSA-vcg5-9xw6-r56c", "npm:logsymbles"], ["GHSA-fj93-7wm4-8x2g", "npm:jquery-mobile"], ["GHSA-j8r2-2x94-2q67", "npm:diagram-js-direct-editing"], ["GHSA-4xg9-g7qj-jhg4", "npm:comander"], ["GHSA-rwcq-qpm6-7867", "npm:keyget"], ["GHSA-wwwg-6r7f-9c9h", "npm:parse-server"], ["GHSA-7qg7-6g3g-8vxg", "npm:summit"], ["GHSA-77q4-m83q-w76v", "npm:browserify-hmr"], ["GHSA-m7xv-7p93-g6q8", "npm:libubx"], ["GHSA-f7g4-fm4c-54m9", "npm:@strapi/plugin-users-permissions"], ["GHSA-p9pc-299p-vxgp", "npm:yargs-parser"], ["GHSA-f294-27fc-wgj7", "npm:summit"]], "test": [["GHSA-v8g7-9qv2-j865", "npm:@strapi/strapi"], ["GHSA-9298-m7jf-55h2", "npm:@strapi/strapi"], ["GHSA-gc25-3vc5-2jf9", "npm:sandbox"], ["GHSA-563h-697m-j7x5", "npm:device-mqtt"], ["GHSA-mfcp-34xw-p57x", "npm:saml2-js"], ["GHSA-rcv7-4w2m-gj9v", "npm:sj-tw-test-security"], ["GHSA-7543-mr7h-6v86", "npm:googleapis"], ["GHSA-hwh3-fhf6-73x9", "npm:@strapi/strapi"], ["GHSA-wfw3-rgfr-6g67", "npm:ag-grid"], ["GHSA-p5p2-rhc3-wmf3", "npm:@strapi/strapi"], ["GHSA-6pq3-928q-x6w6", "npm:utils-extend"], ["GHSA-m9r7-q9fc-qwx5", "npm:maybemaliciouspackage"], ["GHSA-vjvw-wcmw-pr26", "npm:parsel"], ["GHSA-qj2g-642f-4jrv", "npm:carloprojectlesang"], ["GHSA-vv7g-pjw9-4qj9", "npm:@strapi/strapi"], ["GHSA-7g8m-5qh9-9pgw", "npm:wind-mvc"], ["GHSA-4x7w-frcq-v4m3", "npm:swagger-injector"], ["GHSA-hj5w-xgw9-w4rj", "npm:@strapi/strapi"], ["GHSA-4p7j-5ppx-rfhm", "npm:apk-parser3"], ["GHSA-c722-pv5w-cfg2", "npm:github-jquery-widgets"], ["GHSA-hgr5-82rc-p936", "npm:md-data-table"], ["GHSA-h3m2-h22h-695r", "npm:ali-contributor"], ["GHSA-cx7r-634m-2q2h", "npm:harp"], ["GHSA-h2j3-gg8w-4858", "npm:@strapi/strapi"], ["GHSA-4m3j-h8f2-4xh4", "npm:@strapi/strapi"], ["GHSA-4vvp-x9h2-x2vf", "npm:public"], ["GHSA-rx32-c25r-79mx", "npm:serverhuwenhui"], ["GHSA-692h-g37c-qv44", "npm:sj-tw-sec"], ["GHSA-gqf6-75v8-vr26", "npm:bin-links"], ["GHSA-92xj-mqp7-vmcj", "npm:node-forge"], ["GHSA-f8jj-45fj-44r6", "npm:@strapi/strapi"], ["GHSA-wv39-cgmm-cq29", "npm:@strapi/strapi"], ["GHSA-crr2-ph72-c52g", "npm:my-very-own-package"], ["GHSA-9r7h-6639-v5mw", "npm:bootstrap-select"], ["GHSA-xmmp-hrmx-x5g7", "npm:bowee"], ["GHSA-353r-3v84-9pjj", "npm:nothing-js"], ["GHSA-855m-jchh-9qjc", "npm:commnader"], ["GHSA-pqpp-2363-649v", "npm:buttle"], ["GHSA-7f59-x49p-v8mq", "npm:swagger-ui"], ["GHSA-3h9m-9g3g-5wqx", "npm:@strapi/strapi"], ["GHSA-fpgg-r39h-3x5x", "npm:@strapi/strapi"], ["GHSA-9pcf-h8q9-63f6", "npm:safe-eval"], ["GHSA-88xx-23mf-rcj2", "npm:@strapi/strapi"], ["GHSA-gpg2-7r7j-4pm9", "npm:@strapi/strapi"], ["GHSA-8jf2-cq6v-w234", "npm:uglyfi.js"], ["GHSA-28xx-8j99-m32j", "npm:nginxbeautifier"], ["GHSA-hpw4-m59j-9p52", "npm:dylmomo"], ["GHSA-p788-rj37-357w", "npm:ezseed-transmission"], ["GHSA-fm4j-4xhm-xpwx", "npm:sandbox"], ["GHSA-j899-348x-h3rq", "npm:parse-server"], ["GHSA-c3hq-7mxh-mqxf", "npm:lighter-vm"], ["GHSA-vp93-gcx5-4w52", "npm:swagger-ui"], ["GHSA-6x33-pw7p-hmpq", "npm:http-proxy"], ["GHSA-jjhg-qw5v-r8xx", "npm:anarchy"], ["GHSA-3cpj-mj3q-82wr", "npm:@strapi/strapi"], ["GHSA-mjjq-c88q-qhr6", "npm:dompurify"], ["GHSA-vp8g-53fw-r9f2", "npm:dynamo-schema"], ["GHSA-m8pw-hgvj-cwcm", "npm:sgqserve"], ["GHSA-rw4r-h883-8pf9", "npm:reequest"], ["GHSA-r8hx-3qx6-hxq9", "npm:@strapi/strapi"], ["GHSA-9cq4-mhmr-84gm", "npm:jasmin"], ["GHSA-m86m-5m44-pc93", "npm:grpc-ts-health-check"], ["GHSA-2cf5-4w76-r9qv", "npm:handlebars"], ["GHSA-rm7c-x424-g2mw", "npm:asyync"], ["GHSA-86gv-xpwv-jprc", "npm:diamond-clien"], ["GHSA-725f-3pw7-rq6x", "npm:jasmin"], ["GHSA-4rx9-58m7-gr8w", "npm:css_transform_step"], ["GHSA-8hrq-9wm7-v3jw", "npm:@strapi/strapi"], ["GHSA-r863-p739-275c", "npm:reuest"], ["GHSA-x44x-r84w-8v67", "npm:lemonldap-ng-handler"], ["GHSA-9w87-4j72-gcv7", "npm:graphql-code-generator"], ["GHSA-2mvq-xp48-4c77", "npm:subtext"], ["GHSA-4964-cjrr-jg97", "npm:jqeury"], ["GHSA-w5q7-3pr9-x44w", "npm:serialize-to-js"], ["GHSA-6x8c-mvpv-5366", "npm:shit-server"], ["GHSA-8h8v-6qqm-fwpq", "npm:express-cart"], ["GHSA-vf5m-q45w-8mh9", "npm:@strapi/strapi"], ["GHSA-2p99-6f47-8x9j", "npm:asnc"], ["GHSA-66mv-xh68-h6v2", "npm:@commercial/hapi"], ["GHSA-g4m3-rpxr-h7vg", "npm:parse-server"], ["GHSA-fqw7-8v6m-2f86", "npm:hulp"], ["GHSA-wqgq-mfvj-6qxp", "npm:parse-server"], ["GHSA-46fh-8fc5-xcwx", "npm:lodash"], ["GHSA-3fv6-q5xv-fhpw", "npm:coffee-project"], ["GHSA-7w7c-867m-4mqc", "npm:@strapi/strapi"], ["GHSA-g5m5-v5cp-5p7m", "npm:wintiwebdev"], ["GHSA-wgw3-gf4p-62xc", "npm:wizard-syncronizer"], ["GHSA-9p49-cwh3-4qhf", "npm:grunt-radic"], ["GHSA-m6q2-9pfm-2wvr", "npm:@strapi/strapi"], ["GHSA-255r-pghp-r5wh", "npm:@strapi/strapi"], ["GHSA-mpjf-8cmf-p789", "npm:jingo"], ["GHSA-4627-w373-375v", "npm:grunt-radical"], ["GHSA-qjfh-xc44-rm9x", "npm:file-static-server"], ["GHSA-vxfp-qmpq-6826", "npm:hpmm"], ["GHSA-wp2p-q35g-3rjj", "npm:soket.io"], ["GHSA-p82g-2xpp-m5r3", "npm:dojo"], ["GHSA-pmgv-94f5-6w7w", "npm:eact"], ["GHSA-qxrj-x7rm-2h49", "npm:@strapi/strapi"], ["GHSA-4v9q-hm2p-68c4", "npm:node-krb5"], ["GHSA-vm67-mh96-95mq", "npm:@strapi/strapi"], ["GHSA-7hx8-2rxv-66xv", "npm:@hapi/hapi"], ["GHSA-r32x-jhw5-g48p", "npm:eco"], ["GHSA-f8rq-m28h-8hxj", "npm:htmr"], ["GHSA-qmgf-fp85-55gr", "npm:@strapi/strapi"], ["GHSA-5wq6-v5cw-jvfr", "npm:@strapi/strapi"], ["GHSA-45cp-hpc9-8347", "npm:css_transform_support"], ["GHSA-28f8-hqmc-7ph8", "npm:ember-power-timepicker"], ["GHSA-73c6-vwjh-g3qh", "npm:@strapi/strapi"], ["GHSA-2ggq-vfcp-gwhj", "npm:@hapi/boom"], ["GHSA-xcgx-27q5-7634", "npm:@strapi/strapi"], ["GHSA-gvff-25cc-4f66", "npm:restify-swagger-jsdoc"], ["GHSA-53jx-4wwh-gcqj", "npm:angular-location-update"], ["GHSA-xwg3-gjxh-c8pm", "npm:ngx-context-menu"], ["GHSA-8w9j-6wg6-qv4f", "npm:parse-server"], ["GHSA-xrr6-6ww3-f3qm", "npm:value-censorship"], ["GHSA-h726-x36v-rx45", "npm:lodash.merge"], ["GHSA-2vqq-jgxx-fxjc", "npm:motiv.scss"], ["GHSA-8hmr-w35f-3qgj", "npm:harmlesspackage"], ["GHSA-2r4h-2ghh-5hpx", "npm:weather.swlyons"], ["GHSA-7xfq-xh6v-4mrm", "npm:json-serializer"], ["GHSA-j9wj-26p5-fj2v", "npm:gaoxuyan"], ["GHSA-92px-q4w8-hrr5", "npm:impala"], ["GHSA-wfjh-3hq2-r276", "npm:parse-server"], ["GHSA-4q8f-5xxj-946r", "npm:addax"], ["GHSA-wm7q-rxch-43mx", "npm:serve"], ["GHSA-7hvm-29rf-2gf2", "npm:node-air-sdk"], ["GHSA-m3j9-p4x2-97q6", "npm:liyujing"], ["GHSA-4ccc-jm2p-vg3p", "npm:windows-latestchromedriver"], ["GHSA-vpj4-89q8-rh38", "npm:bpmn-js-properties-panel"], ["GHSA-c2gp-86p4-5935", "npm:puppeteer"], ["GHSA-xrrg-wfwc-c7r3", "npm:@strapi/strapi"], ["GHSA-m7qm-r2r5-f77q", "npm:react-marked-markdown"], ["GHSA-h97g-4mx7-5p2p", "npm:apostrophe"], ["GHSA-v99v-xgjx-7m7g", "npm:asnyc"], ["GHSA-8j49-49jq-vwcq", "npm:getsetdeep"], ["GHSA-85q4-v37c-wfpc", "npm:@strapi/strapi"], ["GHSA-q2c6-c6pm-g3gh", "npm:handlebars"], ["GHSA-x6gq-467r-hwcc", "npm:soket.js"], ["GHSA-j5jc-jf8f-86q7", "npm:dictum.js"], ["GHSA-wx77-rp39-c6vg", "npm:markdown"], ["GHSA-cxwc-8pqp-2whw", "npm:qinserve"], ["GHSA-w7rc-rwvf-8q5r", "npm:node-fetch"], ["GHSA-rvww-x6m4-4vc2", "npm:blubird"], ["GHSA-7j93-5m2h-rvjx", "npm:@strapi/strapi"], ["GHSA-5mm9-55c9-p5r7", "npm:parse-server"], ["GHSA-9272-59x2-gwf2", "npm:@strapi/strapi"], ["GHSA-c5xm-m64m-f2vq", "npm:cxct"], ["GHSA-46q2-93hm-52p5", "npm:serverlyr"], ["GHSA-8mmf-qp7j-2w24", "npm:colour-string"], ["GHSA-8gv6-g7vp-hr34", "npm:mysqljs"], ["GHSA-whjr-jj69-7prm", "npm:parse-server"], ["GHSA-g5q2-fcg9-j526", "npm:hsf-clients"], ["GHSA-785g-gx74-gr39", "npm:@strapi/strapi"], ["GHSA-vm6v-w6q2-mrrq", "npm:bb-builder"], ["GHSA-xfrc-7mj2-5xh9", "npm:zencashjs"], ["GHSA-xwqw-rf2q-xmhf", "npm:buefy"], ["GHSA-w32g-5hqp-gg6q", "npm:mermaid"], ["GHSA-x45v-pvpg-hcrh", "npm:parse-server"], ["GHSA-7xf9-74cp-8hx3", "npm:@strapi/strapi"], ["GHSA-p33q-w45h-2hcj", "npm:4equest"], ["GHSA-xh8g-j88w-6v59", "npm:@strapi/strapi"], ["GHSA-qpwf-4fx5-crqq", "npm:earlybird"], ["GHSA-v95x-h953-x7fg", "npm:parse-server"], ["GHSA-x2jj-x3q2-7hph", "npm:11xiaoli"], ["GHSA-c3h5-qchh-46hh", "npm:yyooopack"], ["GHSA-rggq-f2wf-m6cp", "npm:jajajejejiji"], ["GHSA-v9wp-8r97-v6xg", "npm:jquery.json-viewer"], ["GHSA-pjxp-f379-6284", "npm:xoc"], ["GHSA-pjh3-jv7w-9jpr", "npm:gm"], ["GHSA-f64g-whxf-w8f2", "npm:@strapi/strapi"], ["GHSA-f8vf-6hwg-hw55", "npm:@strapi/strapi"], ["GHSA-gfm8-g3vm-53jh", "npm:leetlog"], ["GHSA-w992-2gmj-9xxj", "npm:swagger-ui"], ["GHSA-j9q7-3rhf-4ppv", "npm:windows-selenium-chromedriver"], ["GHSA-rwmv-c7v8-v9vf", "npm:@strapi/strapi"], ["GHSA-6584-gfwm-3vc3", "npm:@strapi/strapi"], ["GHSA-8c8c-4vfj-rrpc", "npm:redis-commander"], ["GHSA-9hqj-38j2-5jgm", "npm:ascii-art"], ["GHSA-xpqw-fqpw-35fc", "npm:wangguojing123"], ["GHSA-5634-rv46-48jf", "npm:bleach"], ["GHSA-r3xc-47qg-h929", "npm:@ionic/core"], ["GHSA-65xx-c85x-wg76", "npm:plotter"], ["GHSA-v45m-2wcp-gg98", "npm:bin-links"], ["GHSA-jp99-5h8w-gmxc", "npm:@zhaoyao91/eval-in-vm"], ["GHSA-65m9-m259-7jqw", "npm:react-oauth-flow"], ["GHSA-5gwh-g79j-vh4q", "npm:pdf-image"], ["GHSA-cr67-78jr-j94p", "npm:domokeeper"], ["GHSA-6xm4-p6r2-mwrc", "npm:@strapi/strapi"], ["GHSA-3mhm-jvqj-fvhg", "npm:@strapi/strapi"], ["GHSA-5g6j-8hv4-vfgj", "npm:node-red"], ["GHSA-629c-j867-3v45", "npm:@strapi/strapi"], ["GHSA-6879-xr95-5gf4", "npm:malicious-do-not-install"], ["GHSA-g9r4-xpmj-mj65", "npm:handlebars"], ["GHSA-9rwj-8mh9-4876", "npm:carloprojectdiscord"], ["GHSA-pv6r-vchh-cxg9", "npm:apostrophe"], ["GHSA-49mg-94fc-2fx6", "npm:npm-git-publish"], ["GHSA-7x92-2j68-h32c", "npm:featurebook"], ["GHSA-hwhq-3hrj-v6v5", "npm:cross-env.js"], ["GHSA-m362-87jc-f39v", "npm:uv-tj-demo"], ["GHSA-8mm3-2mcj-cx6r", "npm:angluar-cli"], ["GHSA-vhx6-cp8w-295m", "npm:serverliujiayi1"], ["GHSA-w8hg-mxvh-9h57", "npm:angular-bmap"], ["GHSA-97mp-9g5c-6c93", "npm:@strapi/strapi"], ["GHSA-c6f3-3c98-2j2f", "npm:jquerz"], ["GHSA-5327-gfq5-8f4m", "npm:@strapi/strapi"], ["GHSA-qccf-q7p4-3q3j", "npm:safe-object2"], ["GHSA-59x8-7wx6-4hj9", "npm:secure_identity_login_module"], ["GHSA-2mj8-pj3j-h362", "npm:bin-links"], ["GHSA-hxwc-5vw9-2w4w", "npm:loopback-connector-mongodb"], ["GHSA-cfwc-xjfp-44jg", "npm:gnuplot"], ["GHSA-7ww4-c3mj-93cf", "npm:pm2-kafka"], ["GHSA-r2vw-jgq9-jqx2", "npm:@sap-cloud-sdk/core"], ["GHSA-95cg-3r4g-7w6j", "npm:@strapi/strapi"], ["GHSA-fw76-p9p2-6pvf", "npm:parse-server"], ["GHSA-992f-wf4w-x36v", "npm:merge-objects"], ["GHSA-4hjg-w3ww-38c6", "npm:tiar"], ["GHSA-h9wr-xr4r-66fh", "npm:dmn-js-properties-panel"], ["GHSA-rvg8-pwq2-xj7q", "npm:base64url"], ["GHSA-8g64-9cm2-838j", "npm:@strapi/strapi"], ["GHSA-533p-g2hq-qr26", "npm:treekill"], ["GHSA-22q9-hqm5-mhmc", "npm:swagger-ui"], ["GHSA-9mmw-3fmh-96g3", "npm:calk"], ["GHSA-qmxf-fxq7-w59f", "npm:angular-material-sidenav-rnd"], ["GHSA-7r5f-7qr4-pf6q", "npm:notevil"], ["GHSA-3h99-v4qw-p2h5", "npm:@strapi/strapi"], ["GHSA-49c6-3wr4-8jr4", "npm:malicious-npm-package"], ["GHSA-7cvf-p83w-48q6", "npm:@strapi/strapi"], ["GHSA-xw79-hhv6-578c", "npm:serve"], ["GHSA-25jw-gcfj-283j", "npm:360class.jansenhm"], ["GHSA-hx78-272p-mqqh", "npm:graphql-shield"], ["GHSA-2r7f-4h2c-5x73", "npm:fury-adapter-swagger"], ["GHSA-65j7-66p7-9xgf", "npm:font-scrubber"], ["GHSA-hpr5-wp7c-hh5q", "npm:mrk.js"], ["GHSA-36c4-4r89-6whg", "npm:@commercial/subtext"], ["GHSA-mmqv-m45h-q2hp", "npm:localeval"], ["GHSA-gfjr-xqhm-qvv3", "npm:aysnc"], ["GHSA-4r97-78gf-q24v", "npm:klona"], ["GHSA-fvwr-h9xh-m6wc", "npm:@commercial/subtext"], ["GHSA-hx5x-49mm-vmhw", "npm:sails-mysql"], ["GHSA-j4ch-mw66-xmqv", "npm:pensi-scheduler"], ["GHSA-fm7r-2pr7-rw2p", "npm:yeoman-genrator"], ["GHSA-vvfh-mvjv-w38q", "npm:@strapi/strapi"], ["GHSA-48gc-5j93-5cfq", "npm:serve"], ["GHSA-qv78-398w-cxp7", "npm:shrugging-logging"], ["GHSA-4wcx-c9c4-89p2", "npm:react-datepicker-plus"], ["GHSA-jjgw-jf33-7fg9", "npm:mfrs"], ["GHSA-hg5q-rj62-c43g", "npm:reqest"], ["GHSA-22h7-7wwg-qmgg", "npm:@hapi/hoek"], ["GHSA-4r5x-qjqc-p579", "npm:botbait"], ["GHSA-w973-2qcc-p78x", "npm:converse.js"], ["GHSA-8whr-v3gm-w8h9", "npm:node-rules"], ["GHSA-2xw5-3767-qxvm", "npm:ng-ui-library"], ["GHSA-h24p-2c3m-5qf4", "npm:owl-orchard-apple-sunshine"], ["GHSA-rrvm-gqq8-q2wx", "npm:require-port"], ["GHSA-cr4x-w2v7-4mmf", "npm:@strapi/strapi"], ["GHSA-r742-7j4h-hjr8", "npm:arsenic-tabasco-cyborg-peanut-butter"], ["GHSA-gwpf-62xp-vrg6", "npm:cordova-android"], ["GHSA-chh2-rvhg-wqwr", "npm:json-serializer"], ["GHSA-4qqc-mp5f-ccv4", "npm:bestzip"], ["GHSA-5635-9mvj-r6hp", "npm:vue-backbone"], ["GHSA-39cx-xcwj-3rc4", "npm:dojo"], ["GHSA-f8h3-rqrm-47v9", "npm:smart-extend"], ["GHSA-g3qw-9pgp-xpj4", "npm:njwt"], ["GHSA-8mgg-5x65-m4m4", "npm:soletta-dev-app"], ["GHSA-hx3r-jv9q-85jw", "npm:@strapi/strapi"], ["GHSA-44vf-8ffm-v2qh", "npm:rails-session-decoder"], ["GHSA-3qh4-r86r-grvm", "npm:typed-function"], ["GHSA-c4hh-fg8x-6h9p", "npm:@strapi/strapi"], ["GHSA-876r-hj45-fw7g", "npm:safer-eval"], ["GHSA-mj87-8xf8-fp4w", "npm:yui"], ["GHSA-jqjg-v355-hr9q", "npm:@strapi/strapi"], ["GHSA-36r8-9qq7-mh43", "npm:@strapi/strapi"], ["GHSA-fwvq-x4j9-hr5f", "npm:@strapi/strapi"], ["GHSA-fx6f-fpfv-5hmc", "npm:uploader-plugin"], ["GHSA-x6m6-5hrf-fh6r", "npm:markdown-it-toc-and-anchor"], ["GHSA-hfc6-79wv-5hpw", "npm:blingjs"], ["GHSA-563h-49v8-g7x4", "npm:@strapi/strapi"], ["GHSA-2q6w-rxf3-4wc9", "npm:codify"], ["GHSA-m5p4-7wf9-6w99", "npm:regenrator"], ["GHSA-73v8-v6g4-vrpm", "npm:decompress-zip"], ["GHSA-c6pw-q7f2-97hv", "npm:cordova-plugin-inappbrowser"], ["GHSA-wjf2-7f9g-86f5", "npm:fast-requests"], ["GHSA-j4vm-hg8g-g9qv", "npm:antd-cloud"], ["GHSA-crpm-fm48-chj7", "npm:resquel"], ["GHSA-fg6m-q92x-vv38", "npm:dcserver"], ["GHSA-cv3v-7846-6pxm", "npm:node-git-server"], ["GHSA-cr56-66mx-293v", "npm:@toast-ui/editor"], ["GHSA-8qh7-xw58-3ww7", "npm:radic-util"], ["GHSA-5x8q-gj67-rhf2", "npm:discord_debug_log"], ["GHSA-j3qq-qvc8-c6g7", "npm:foever"], ["GHSA-mp55-2274-4pj8", "npm:@strapi/strapi"], ["GHSA-f2rc-6xjq-95gq", "npm:shenliru"], ["GHSA-jwjq-vp53-ph6m", "npm:pytservce"], ["GHSA-37vc-gwvp-6cgv", "npm:@strapi/strapi"], ["GHSA-9chw-xrwx-f86j", "npm:frames-compiler"], ["GHSA-jvfv-jhw9-jmpp", "npm:@strapi/strapi"], ["GHSA-322m-p39j-r5m2", "npm:npm-script-demo"], ["GHSA-p59g-6cqr-m73w", "npm:bmap"], ["GHSA-hg79-j56m-fxgv", "npm:react"], ["GHSA-fpw3-x4xq-6vxq", "npm:wepack-cli"], ["GHSA-9xww-fwh9-95c5", "npm:uglyfi-js"], ["GHSA-5854-jvxx-2cg9", "npm:subtext"], ["GHSA-m4vv-p6fq-jhqp", "npm:@vivaxy/here"], ["GHSA-j5qg-46p9-w2rp", "npm:jekyll-for-github-projects"], ["GHSA-wqgx-4q47-j2w5", "npm:parsel"], ["GHSA-pxmp-fwjc-4x7q", "npm:marky-markdown"], ["GHSA-rjhc-w3fj-j6x9", "npm:alipayjsapi"], ["GHSA-4pmg-jgm5-3jg6", "npm:erquest"], ["GHSA-q48g-p5cx-c7c7", "npm:yzt"], ["GHSA-4jfq-q299-g4cr", "npm:reqquest"], ["GHSA-28f4-mjfq-qrvf", "npm:@strapi/strapi"], ["GHSA-ccrp-c664-8p4j", "npm:markdown-to-jsx"], ["GHSA-x3w4-mrmv-cw2x", "npm:@strapi/strapi"], ["GHSA-38vq-cjh5-vw7x", "npm:nodes.js"], ["GHSA-f3vw-587g-r29g", "npm:sapper"], ["GHSA-4fqg-89cc-5pv5", "npm:sj-labc"], ["GHSA-qp6m-jqfr-2f7v", "npm:@strapi/strapi"], ["GHSA-g8jc-mm3c-cwhj", "npm:reques"], ["GHSA-wqr3-24xm-fxhq", "npm:wffserve"], ["GHSA-xgp2-cc4r-7vf6", "npm:http-live-simulator"], ["GHSA-v2jq-9475-r5g8", "npm:bootstrap-tagsinput"], ["GHSA-7xf6-cpxm-5mx9", "npm:@strapi/strapi"], ["GHSA-v6gv-fg46-h89j", "npm:put"], ["GHSA-5g4r-87v2-jqvx", "npm:apk-parser"], ["GHSA-vv52-3mrp-455m", "npm:m-backdoor"], ["GHSA-mwj7-r5vc-hmc9", "npm:hcbserver"], ["GHSA-4x6x-782q-jfc4", "npm:node-wifi"], ["GHSA-4m3p-x2hp-2pgx", "npm:@strapi/strapi"], ["GHSA-r4r9-mgjc-g6q3", "npm:jasmin"], ["GHSA-fw4p-36j9-rrj3", "npm:sequelize"], ["GHSA-gjhx-gxwx-jx9j", "npm:jqtree"], ["GHSA-8g3r-968r-c644", "npm:@strapi/strapi"], ["GHSA-9qrg-h9g8-c65q", "npm:deep-setter"], ["GHSA-q3w9-g74q-vp5f", "npm:express-fileupload"], ["GHSA-vmh4-322v-cfpc", "npm:cmmn-js-properties-panel"], ["GHSA-h6m3-cx24-9626", "npm:@strapi/strapi"], ["GHSA-88h9-fc6v-jcw7", "npm:larvitbase-www"], ["GHSA-v6c5-hwqg-3x5q", "npm:passport-cognito"], ["GHSA-6xg2-cf6h-x4v8", "npm:@strapi/strapi"], ["GHSA-6mrq-7r7m-hh4p", "npm:@strapi/strapi"], ["GHSA-4363-x42f-xph6", "npm:@strapi/strapi"], ["GHSA-f52g-6jhx-586p", "npm:handlebars"], ["GHSA-9p64-h5q4-phpm", "npm:office-converter"], ["GHSA-2563-83p7-f34p", "npm:requestt"], ["GHSA-6qc7-jgq7-34rf", "npm:exprss"], ["GHSA-8m5v-f2wp-wqr9", "npm:ali-contributors"], ["GHSA-frxq-v7fm-m4pv", "npm:requuest"], ["GHSA-5v9h-q3gj-c32x", "npm:sequelize"], ["GHSA-v5hp-35hw-cw5x", "npm:rendr"], ["GHSA-mh5c-679w-hh4r", "npm:mongodb"], ["GHSA-5ggx-g294-qj3q", "npm:@strapi/strapi"], ["GHSA-g2c4-4m64-vxm3", "npm:@strapi/strapi"], ["GHSA-m69q-pmxg-vqch", "npm:cypserver"], ["GHSA-4rgj-8mq3-hggj", "npm:@hapi/subtext"], ["GHSA-r2rg-683g-ff96", "npm:parse-server"], ["GHSA-8qm2-24qc-c4qg", "npm:freshdom"], ["GHSA-w65v-hx54-xrqx", "npm:midway-xtpl"], ["GHSA-46m8-42hm-wvvw", "npm:emojione"], ["GHSA-8pwx-j4r6-5v38", "npm:@strapi/strapi"], ["GHSA-73hr-6785-f5p8", "npm:donotinstallthis"], ["GHSA-m25q-fwg4-9v2p", "npm:awesome_react_utility"], ["GHSA-wh87-3959-vfrq", "npm:@strapi/strapi"], ["GHSA-84qj-9qf2-q92r", "npm:pm-controls"], ["GHSA-54xj-q58h-9x57", "npm:iobroker.admin"], ["GHSA-77g4-36jp-5v3m", "npm:bittorrent-dht"], ["GHSA-74f5-4m28-gq5c", "npm:peiserver"], ["GHSA-2mxc-m4c3-wqhq", "npm:@strapi/strapi"], ["GHSA-8hq2-fcqm-39hq", "npm:rimrafall"], ["GHSA-jchg-g94r-64qg", "npm:parse-server"], ["GHSA-vw7g-jq9m-3q9v", "npm:glance"], ["GHSA-8vj3-jgcf-77jv", "npm:requeest"], ["GHSA-f5cv-xrv9-r8w7", "npm:express-cart"], ["GHSA-f8rj-4v7g-p5rj", "npm:jansenstuffpleasework"], ["GHSA-8vmc-g99q-xj94", "npm:dcdcdcdcdc"], ["GHSA-wmcq-3wfx-qjx5", "npm:nodeload-nmickuli"], ["GHSA-g7mw-5cq6-fv82", "npm:wangeditor"], ["GHSA-gvm7-8fq3-qjj2", "npm:@strapi/strapi"], ["GHSA-mq9h-cwc2-6j5r", "npm:midway-dataproxy"], ["GHSA-8q2c-2396-hf7j", "npm:appx-compiler"], ["GHSA-69r6-7h4f-9p7q", "npm:discord.js-user"], ["GHSA-4c87-gg2q-fc6m", "npm:rc-calendar-jhorst"], ["GHSA-jf8x-wg7f-p3w8", "npm:cage-js"], ["GHSA-7696-qr5q-pg37", "npm:@strapi/strapi"], ["GHSA-cwcp-6c48-fm7m", "npm:summit"], ["GHSA-wqhw-frpx-5mmp", "npm:tomato"], ["GHSA-x3m6-rprw-862w", "npm:node-buc"], ["GHSA-5x7p-gm79-383m", "npm:regenraotr"], ["GHSA-8w74-g84v-c5w8", "npm:chatbyvista"], ["GHSA-5jgp-pg4f-q8vj", "npm:parse-server"], ["GHSA-p8fm-w787-x6x3", "npm:portionfatty12"], ["GHSA-rmmc-8cqj-hfp3", "npm:otpauth"], ["GHSA-9r3m-mhfm-39cm", "npm:bigint-money"], ["GHSA-7r9x-hr76-jr96", "npm:@strapi/strapi"], ["GHSA-x48m-gp6r-gp4v", "npm:rate-map"], ["GHSA-388g-jwpg-x6j4", "npm:swagger-ui"], ["GHSA-3wqh-h42r-x8fq", "npm:@hapi/subtext"], ["GHSA-96qc-ghj4-rq27", "npm:yttivy"], ["GHSA-6qgx-f452-7699", "npm:superhappyfuntime"], ["GHSA-crf7-fvjx-863q", "npm:zero"], ["GHSA-r9cj-xj33-4q42", "npm:@strapi/strapi"], ["GHSA-5h5r-23r4-m87h", "npm:gitbook"], ["GHSA-q9wr-gcjc-hq52", "npm:reggae"], ["GHSA-w725-67p7-xv22", "npm:local-devices"], ["GHSA-8qx4-r7fx-xc4v", "npm:requst"], ["GHSA-8px5-63x9-5c7p", "npm:pullit"], ["GHSA-p9g3-vpvp-hcj5", "npm:@strapi/strapi"], ["GHSA-2958-5r4r-wvv6", "npm:caolilinode"], ["GHSA-fwvp-x5gj-773j", "npm:react-server-native"], ["GHSA-25v4-mcx4-hh35", "npm:atlasboard-atlassian-package"], ["GHSA-jxf5-7x3j-8j9m", "npm:load-from-cwd-or-npm"], ["GHSA-cg48-9hh2-x6mx", "npm:preact"], ["GHSA-xfmw-2vmm-579c", "npm:nodesass"], ["GHSA-884p-74jh-xrg2", "npm:tree-kill"], ["GHSA-jp46-fw6c-3pm9", "npm:scott-blanch-weather-app"], ["GHSA-xgf5-5gjr-4hjq", "npm:zjjserver"], ["GHSA-x87g-rgrh-r6g3", "npm:rpc-websocket"], ["GHSA-p4mf-4qvh-w8g5", "npm:@strapi/strapi"], ["GHSA-wjpj-gmc3-5w56", "npm:@strapi/strapi"], ["GHSA-226w-6hhj-69hp", "npm:forms"], ["GHSA-4hq8-v42x-9wx3", "npm:@strapi/strapi"], ["GHSA-c7pp-g2v2-2766", "npm:gmail-js"], ["GHSA-8j6j-4h2c-c65p", "npm:require-node"], ["GHSA-g9wf-393q-4w38", "npm:only-test-not-install"], ["GHSA-pm9v-325f-5g74", "npm:saync"], ["GHSA-5c6f-jpx7-cwq6", "npm:enserver"], ["GHSA-674r-xx4c-gj7x", "npm:@strapi/strapi"], ["GHSA-w9q5-mvc6-5cw3", "npm:@strapi/strapi"], ["GHSA-h5vm-jhq7-w647", "npm:momen"], ["GHSA-p239-93f7-h6xf", "npm:swagger-ui"], ["GHSA-3wh2-2pp3-2823", "npm:simple-alipay"], ["GHSA-p9vv-3945-x93h", "npm:semantic-ui-search"], ["GHSA-5w4r-wwc3-6qcp", "npm:precode.js"], ["GHSA-mvmf-cvfx-qg55", "npm:bleach"], ["GHSA-hvgc-mggg-pxr2", "npm:@strapi/strapi"], ["GHSA-g53w-52xc-2j85", "npm:react"], ["GHSA-xq8r-r72r-pqwm", "npm:roslib-socketio"], ["GHSA-wpfc-3w63-g4hm", "npm:axois"], ["GHSA-jgrh-5m3h-9c5f", "npm:find-my-way"], ["GHSA-6h7f-qwqm-35pp", "npm:phantom-html-to-pdf"], ["GHSA-m9hw-7xfv-wqg7", "npm:json-logic-js"], ["GHSA-vfrc-7r7c-w9mx", "npm:vega"], ["GHSA-j977-g5vj-j27g", "npm:scratch-svg-renderer"], ["GHSA-4v2w-h9jm-mqjg", "npm:systeminformation"], ["GHSA-r2j6-p67h-q639", "npm:semantic-release"], ["GHSA-wx84-69jh-jjp2", "npm:@strapi/strapi"], ["GHSA-6gg3-pmm7-97xc", "npm:@strapi/plugin-users-permissions"], ["GHSA-363h-vj6q-3cmj", "npm:hapi"], ["GHSA-vrv8-v4w8-f95h", "npm:tinymce"], ["GHSA-9m4x-8w29-r78g", "npm:@uppy/companion"], ["GHSA-6qqj-rx4w-r3cj", "npm:jquery-ujs"], ["GHSA-chqj-j4fh-rw7m", "npm:dompurify"], ["GHSA-3fw8-66wf-pr7m", "npm:connect"], ["GHSA-9xgp-hfw7-73rq", "npm:keystone"], ["GHSA-p56r-jr4p-4wgh", "npm:@strapi/strapi"], ["GHSA-hxcc-f52p-wc94", "npm:serialize-javascript"], ["GHSA-r587-7jh2-4qr3", "npm:flood"], ["GHSA-hrpq-r399-whgw", "npm:safe-eval"], ["GHSA-49rv-g7w5-m8xx", "npm:@novnc/novnc"], ["GHSA-c3x7-gjmx-r2ff", "npm:serve-static"], ["GHSA-vjfr-p6hp-jqqw", "npm:ungit"], ["GHSA-x4rf-4mqf-cm8w", "npm:@strapi/strapi"], ["GHSA-82mg-x548-gq3j", "npm:ldapauth-fork"], ["GHSA-chgg-rrmv-5q7x", "npm:@strapi/strapi"], ["GHSA-f5w6-r7rg-mcgq", "npm:validator"], ["GHSA-c5j4-vw9m-xc95", "npm:@strapi/strapi"], ["GHSA-4gpv-cvmq-6526", "npm:@strapi/strapi"], ["GHSA-wwrj-35w6-77ff", "npm:killing"], ["GHSA-5wg4-74h6-q47v", "npm:bcrypt"], ["GHSA-whrh-9j4q-g7ph", "npm:polaris-website"], ["GHSA-h698-r4hm-w94p", "npm:paypal-ipn"], ["GHSA-4x7c-cx64-49w8", "npm:@strapi/strapi"], ["GHSA-28gr-86hg-r48w", "npm:ep_imageconvert"], ["GHSA-9wcg-jrwf-8gg7", "npm:express-fileupload"], ["GHSA-h29r-4vqp-8jxf", "npm:@strapi/strapi"], ["GHSA-mpcx-8qqw-rmcq", "npm:@strapi/strapi"], ["GHSA-5j4m-89xf-mf5p", "npm:@strapi/strapi"], ["GHSA-5cp4-xmrw-59wf", "npm:angular"], ["GHSA-jw37-5gqr-cf9j", "npm:@openzeppelin/contracts-upgradeable"], ["GHSA-69p9-9qm9-h447", "npm:@strapi/strapi"], ["GHSA-m75h-cghq-c8h5", "npm:libyaml"], ["GHSA-43m5-c88r-cjvv", "npm:nodebb-plugin-blog-comments"], ["GHSA-44g9-w23c-5rw7", "npm:nhouston"], ["GHSA-6898-wx94-8jq8", "npm:libnotify"], ["GHSA-wvhm-4hhf-97x9", "npm:prismjs"], ["GHSA-9cw2-jqp5-7x39", "npm:marked"], ["GHSA-q9r2-f3vc-rjg8", "npm:@strapi/strapi"], ["GHSA-c6h2-mpc6-232h", "npm:@strapi/strapi"], ["GHSA-gr4j-r575-g665", "npm:highcharts"], ["GHSA-m273-wwfv-h6jp", "npm:fancy-server"], ["GHSA-g4xp-36c3-f7mr", "npm:inert"], ["GHSA-xw5p-hw6r-2j98", "npm:fastify"], ["GHSA-f9vc-q3hh-qhfv", "npm:remarkable"], ["GHSA-32vw-r77c-gm67", "npm:marked"], ["GHSA-j7wp-vjj6-cp5m", "npm:@progress/kendo-angular-editor"], ["GHSA-m45f-4828-5cv5", "npm:@strapi/strapi"], ["GHSA-qrg3-f6h6-vq8q", "npm:@strapi/strapi"], ["GHSA-69rr-wvh9-6c4q", "npm:st"], ["GHSA-hwch-749c-rv63", "npm:hubot-scripts"], ["GHSA-9vxc-g2jx-qj3p", "npm:tomato"], ["GHSA-vc9j-fhvv-8vrf", "npm:scratch-vm"], ["GHSA-5jpf-pj32-xx53", "npm:auth0"], ["GHSA-w7q9-p3jq-fmhm", "npm:jpeg-js"], ["GHSA-236h-rqv8-8q73", "npm:parse-server"], ["GHSA-hg7c-66ff-9q8g", "npm:constantinople"], ["GHSA-7phr-5m9x-rw9q", "npm:fast-http"], ["GHSA-wvh7-5p38-2qfc", "npm:parse-server"], ["GHSA-6jmr-jfh7-xg3h", "npm:slp-validate"], ["GHSA-f9mq-jph6-9mhm", "npm:parse-url"], ["GHSA-jmqm-f2gx-4fjv", "npm:npm-registry-fetch"], ["GHSA-gm9x-q798-hmr4", "npm:git-tags-remote"], ["GHSA-ff7x-qrg7-qggm", "npm:dot-prop"], ["GHSA-xp63-6vf5-xf3v", "npm:codecov"], ["GHSA-9h4g-27m8-qjrg", "npm:socket.io-file"], ["GHSA-p6mc-m468-83gw", "npm:lodash"], ["GHSA-2jpm-827p-j44g", "npm:@knight-lab/timelinejs"], ["GHSA-m93v-9qjc-3g79", "npm:electron"], ["GHSA-f7f4-hqp2-7prc", "npm:sails-hook-sockets"], ["GHSA-93f3-23rq-pjfp", "npm:@openzeppelin/contracts-upgradeable"], ["GHSA-vh7m-p724-62c2", "npm:elliptic"], ["GHSA-6vrv-94jv-crrg", "npm:electron"], ["GHSA-cc2p-4jhr-xhhx", "npm:slpjs"], ["GHSA-vr98-27qj-3c8q", "npm:rollup-plugin-server"], ["GHSA-34gh-3cwv-wvp2", "npm:rollup-plugin-server"], ["GHSA-h9jc-284h-533g", "npm:electron"], ["GHSA-7xcx-6wjh-7xp2", "npm:standard-version"], ["GHSA-mgh5-4h95-qj4p", "npm:snyk-broker"], ["GHSA-45hw-29x7-9x95", "npm:snyk-broker"], ["GHSA-v4rh-8p82-6h5w", "npm:url-regex"], ["GHSA-38f9-m297-6q9g", "npm:@vuelidate/validators"], ["GHSA-9xv2-548x-5h79", "npm:snyk-broker"], ["GHSA-q3gh-5r98-j4h3", "npm:jsrsasign"], ["GHSA-96r7-mrqf-jhcc", "npm:ini-parser"], ["GHSA-mpgr-2cx9-327h", "npm:ssb-db"], ["GHSA-mhp6-pxh8-r675", "npm:angular"], ["GHSA-pfxf-wh96-fvjc", "npm:node-forge"], ["GHSA-qjg4-w4c6-f6c6", "npm:git"], ["GHSA-r24h-634p-m72x", "npm:schema-inspector"], ["GHSA-6g6m-m6h5-w9gf", "npm:express-jwt"], ["GHSA-x7m2-6g99-84w5", "npm:snyk-broker"], ["GHSA-p8c3-7rj8-q963", "npm:jsrsasign"], ["GHSA-xxxq-chmp-67g4", "npm:jsrsasign"], ["GHSA-2fmp-7xwf-wvwr", "npm:snyk-broker"], ["GHSA-4852-vrh7-28rf", "npm:graphql-playground-html"], ["GHSA-w42g-7vfc-xf37", "npm:apollo-server"], ["GHSA-v8v8-6859-qxm4", "npm:logkitty"], ["GHSA-6q48-vjq2-mwcj", "npm:umount"], ["GHSA-cxjc-r2fp-7mq6", "npm:dijit"], ["GHSA-4vj3-f849-5r48", "npm:snyk-broker"], ["GHSA-77qv-gh6f-pgh4", "npm:limdu"], ["GHSA-j3rh-8vwq-wh84", "npm:generator-jhipster-kotlin"], ["GHSA-g753-jx37-7xwh", "npm:jsrsasign"], ["GHSA-g78m-2chm-r7qv", "npm:websocket-extensions"], ["GHSA-426h-24vj-qwxf", "npm:npm-programmatic"], ["GHSA-6gp3-h3jj-prx4", "npm:class-transformer"], ["GHSA-jgpq-g82g-6c39", "npm:confinit"], ["GHSA-q8xg-8xwf-m598", "npm:lix"], ["GHSA-vh95-rmgr-6w4m", "npm:minimist"], ["GHSA-j438-45hc-vjhm", "npm:jasmin"], ["GHSA-pc5p-h8pf-mvwp", "npm:https-proxy-agent"], ["GHSA-6chw-6frg-f759", "npm:acorn"], ["GHSA-9w6v-m7wp-jwg4", "npm:@actions/http-client"], ["GHSA-gvr4-7xgc-gx3w", "npm:fileview"], ["GHSA-prfq-f66g-43mp", "npm:auth0-js"], ["GHSA-9q64-mpxx-87fg", "npm:ecstatic"], ["GHSA-gqgv-6jq5-jjj9", "npm:qs"], ["GHSA-vcjj-xf2r-mwvc", "npm:knockout"], ["GHSA-4gp3-p7ph-x2jr", "npm:devcert-sanscache"], ["GHSA-4g46-5grc-wq49", "npm:seeftl"], ["GHSA-3j7m-hmh3-9jmp", "npm:sanitize-html"], ["GHSA-265q-28rp-chq5", "npm:node-uuid"], ["GHSA-j27j-4w6m-8fc4", "npm:statics-server"], ["GHSA-7fhm-mqm4-2wp7", "npm:minimist"], ["GHSA-6c8f-qphg-qjgp", "npm:kind-of"], ["GHSA-3hw5-q855-g6cw", "npm:dojox"], ["GHSA-ff5x-w9wg-h275", "npm:vp-toolkit"], ["GHSA-p94w-42g3-f7h4", "npm:vp-toolkit"], ["GHSA-jxfh-8wgv-vfr2", "npm:dojo"], ["GHSA-fq77-7p7r-83rj", "npm:next"], ["GHSA-vg44-fw64-cpjx", "npm:bip30"], ["GHSA-h4mf-75hf-67w4", "npm:parse-server"], ["GHSA-754x-4jwp-cqp6", "npm:http_server"], ["GHSA-mxhp-79qh-mcx6", "npm:taffydb"], ["GHSA-5xf4-f2fq-f69j", "npm:yarn"], ["GHSA-pg97-ww7h-5mjr", "npm:dojo"], ["GHSA-5q88-cjfq-g2mh", "npm:codecov"], ["GHSA-wp7m-mrvf-599c", "npm:node-df"], ["GHSA-934x-72xh-5hrg", "npm:aws-lambda"], ["GHSA-9r27-994c-4xch", "npm:discord-markdown"], ["GHSA-r5fx-8r73-v86c", "npm:angular"], ["GHSA-84cm-v6jp-gjmr", "npm:git-diff-apply"], ["GHSA-fj59-f6c3-3vw4", "npm:worksmith"], ["GHSA-mfc2-93pr-jf92", "npm:electorn"], ["GHSA-c27r-x354-4m68", "npm:@vuelidate/validators"], ["GHSA-cwx2-736x-mf6w", "npm:object-path"], ["GHSA-6r7x-hc8m-985r", "npm:joplin"], ["GHSA-94xh-2fmc-xf5j", "npm:systeminformation"], ["GHSA-4fc4-chg7-h8gh", "npm:webpack-subresource-integrity"], ["GHSA-2q4g-w47c-4674", "npm:sandbox"], ["GHSA-4p55-xj37-fx7g", "npm:strapi"], ["GHSA-56pc-6jqp-xqj8", "npm:electron"], ["GHSA-82rf-q3pr-4f6p", "npm:nats"], ["GHSA-vr9x-mm65-2438", "npm:jison"], ["GHSA-qvp5-mm7v-4f36", "npm:strapi"], ["GHSA-x56p-c8cg-q435", "npm:next"], ["GHSA-2xm2-xj2q-qgpj", "npm:parse-server"], ["GHSA-36j3-xxf7-4pqg", "npm:react-native-webview"], ["GHSA-6495-8jvh-f28x", "npm:socket.io-file"], ["GHSA-38hx-3542-8fh3", "npm:electorn"], ["GHSA-mfwh-5m23-j46w", "npm:@actions/core"], ["GHSA-xgh6-85xh-479p", "npm:npm-user-validate"], ["GHSA-8w65-xjc5-9w79", "npm:node-red"], ["GHSA-27gm-ghr9-4v95", "npm:tinymce"], ["GHSA-w2pf-g6r8-pg22", "npm:auth0-lock"], ["GHSA-8f9f-pc5v-9r5h", "npm:@ensdomains/ens"], ["GHSA-hxhm-96pp-2m43", "npm:angular-expressions"], ["GHSA-92vm-wfm5-mxvv", "npm:cookie-signature"], ["GHSA-c78w-2gw7-gjv3", "npm:tinymce"], ["GHSA-rc77-xxq6-4mff", "npm:hot-formula-parser"], ["GHSA-wh69-wc6q-7888", "npm:dns-sync"], ["GHSA-jc83-cpf9-q7c6", "npm:slpjs"], ["GHSA-4w97-57v2-3w44", "npm:slp-validate"], ["GHSA-qfcv-5whw-7pcw", "npm:aegir"], ["GHSA-m8xj-5v73-3hh8", "npm:curlrequest"], ["GHSA-ffxg-xm4w-3wg9", "npm:corenlp-js-interface"], ["GHSA-qqgx-2p2h-9c37", "npm:ini"], ["GHSA-8cv5-p934-3hwp", "npm:killing"], ["GHSA-w5mp-8p8w-mhh8", "npm:connection-tester"], ["GHSA-7wwv-vh3v-89cq", "npm:electron"], ["GHSA-jc84-3g44-wf2q", "npm:ecstatic"], ["GHSA-4w46-w44m-3jq3", "npm:parse-server"], ["GHSA-m7j4-fhg6-xf5v", "npm:datatables.net"], ["GHSA-5p28-63mc-cgr9", "npm:html-purify"], ["GHSA-5fw9-fq32-wv5p", "npm:node-notifier"], ["GHSA-r92x-f52r-x54g", "npm:date-and-time"], ["GHSA-m57p-p67h-mq74", "npm:systeminformation"], ["GHSA-r2qc-w64x-6j54", "npm:vega"], ["GHSA-63q7-h895-m982", "npm:dompurify"], ["GHSA-45q2-34rf-mr94", "npm:mquery"], ["GHSA-3329-pjwv-fjpg", "npm:parse-url"]]}

==> temp/pypi_rerank_1.json <==
{"train": [["GHSA-fj4x-m62j-wvwg", "apache-superset-db"], ["GHSA-9832-mgg4-3gr6", "apache-superset"], ["GHSA-4fg9-5w46-xmrj", "apache-superset"], ["GHSA-4f74-84v3-j9q5", "matrix-synapse"], ["GHSA-wpg8-mf6h-gm92", "apache-airflow"], ["GHSA-cpvx-2365-466c", "apache-superset"], ["GHSA-f73w-4m7g-ch9x", "Patches"], ["GHSA-xc27-f9q3-4448", "hyper-bump-it"], ["GHSA-c4rv-2j6x-pq7x", "rdiffweb"], ["GHSA-9qc3-p9jq-2x27", "apache-superset"], ["GHSA-v4q9-qgqf-7jwp", "gradio"], ["GHSA-mjqh-v5f2-g2mw", "apache-airflow"], ["GHSA-8xv7-89vj-q48c", "getitem"], ["GHSA-jj7c-jrv4-c65x", "Plone"], ["GHSA-p6p2-qq95-vq5h", "fides"], ["GHSA-vpjg-wmf8-29h9", "salt"], ["GHSA-5836-grcc-8j89", "openstack-heat"], ["GHSA-cx2q-hfxr-rj97", "vyper"], ["GHSA-42h4-v29r-42qg", "yt-dlp"], ["GHSA-66m2-493m-crh2", "github-search-cli"], ["GHSA-c647-pxm2-c52w", "blueprint"], ["GHSA-7565-cq32-vx2x", "read-version"], ["GHSA-9jvx-p6mq-fw4v", "pretix"], ["GHSA-fm4q-j8g4-c9j4", "apache-superset"], ["GHSA-pxg5-h34r-7q8p", "ssrf"], ["GHSA-95ch-p3gw-23qg", "apache-superset"], ["GHSA-pj98-2xf6-cff5", "paraparser"], ["GHSA-f4r5-q63f-gcww", "pypi:keylime"], ["GHSA-v8gr-m533-ghj9", "pypi:cryptography"], ["GHSA-3hg2-r75x-g69m", "pypi:vyper"], ["GHSA-g2xh-c426-v8mf", "pypi:tensorflow-cpu"], ["GHSA-qvh6-3j7x-3hq7", "pypi:salt"], ["GHSA-6rx9-c2rh-3qv4", "pypi:barbican"], ["GHSA-hc5c-r8m5-2gfh", "pypi:plone.restapi"], ["GHSA-h7cm-mrvq-wcfr", "pypi:piccolo"], ["GHSA-wm8q-9975-xh5v", "pypi:zope"], ["GHSA-6qqp-4vm3-359v", "pypi:barbican"], ["GHSA-h6rp-mprm-xgcq", "pypi:plone.rest"], ["GHSA-v594-2c97-hx38", "pypi:apache-superset"], ["GHSA-x7m3-jprg-wc5g", "pypi:gevent"], ["GHSA-4hg4-9mf5-wxxq", "pypi:vyper"], ["GHSA-8mjr-6c96-39w8", "pypi:pydash"], ["GHSA-ghp8-52vx-77j4", "pypi:pgadmin4"], ["GHSA-f475-x83m-rx5m", "pypi:label-studio"], ["GHSA-7h4p-27mh-hmrw", "pypi:django"], ["GHSA-v5gj-fx3g-hcpw", "pypi:apache-submarine"], ["GHSA-vv65-fjfj-4736", "pypi:apache-superset"], ["GHSA-3pww-qvr8-6mhp", "pypi:ray"], ["GHSA-jfhm-5ghh-2f97", "pypi:cryptography"], ["GHSA-4qq5-mxxx-m6gg", "pypi:mlflow"], ["GHSA-5p3h-7fwh-92rc", "pypi:mlflow"], ["GHSA-4hh5-2678-83fx", "pypi:prefect"], ["GHSA-f798-qm4r-23r5", "pypi:mlflow"], ["GHSA-3ch3-jhc6-5r8x", "pypi:yt-dlp"], ["GHSA-6cxr-8q3m-jwrr", "pypi:ray"], ["GHSA-wq8q-99p5-xfrw", "pypi:apache-superset"], ["GHSA-m2mj-pr4f-h9jp", "pypi:torchserve"], ["GHSA-qvrw-v9rv-5rjx", "pypi:vyper"], ["GHSA-xx9p-xxvh-7g8j", "pypi:aiohttp"], ["GHSA-cfc2-wr2v-gxm5", "pypi:asyncssh"], ["GHSA-gfw2-4jvh-wgfg", "pypi:aiohttp"], ["GHSA-qc4j-hrj6-cppf", "pypi:upydev"], ["GHSA-qf3c-rw9f-jh7v", "pypi:nautobot-device-onboarding"], ["GHSA-w9cp-3x79-2p8p", "pypi:transmute-core"], ["GHSA-cf9f-wmhp-v4pr", "pypi:nautobot"], ["GHSA-fxff-wxxv-c2jc", "pypi:pypinksign"], ["GHSA-3f38-96qm-r3fw", "pypi:esptool"], ["GHSA-c35q-ffpf-5qpm", "pypi:asyncssh"], ["GHSA-h3xg-wv58-5p43", "pypi:ray"], ["GHSA-hm9r-7f84-25c9", "pypi:apache-airflow"], ["GHSA-82vr-5769-6358", "pypi:ethyca-fides"], ["GHSA-392c-vjfv-h7wr", "pypi:apache-superset"], ["GHSA-3vpf-mcj7-5h38", "pypi:ethyca-fides"], ["GHSA-q3qx-c6g2-7pw2", "pypi:vyper"], ["GHSA-8633-g3ph-97rp", "pypi:localstack"], ["GHSA-5wvp-7f3h-6wmm", "pypi:pyarrow"], ["GHSA-r7x6-xfcm-3mxv", "pypi:apache-airflow"], ["GHSA-hc74-9vjm-c9xv", "pypi:apache-superset"], ["GHSA-x563-6hqv-26mr", "pypi:ibis-framework"], ["GHSA-f678-j579-4xf5", "pypi:vyper"], ["GHSA-3hp7-4qq4-v5c6", "pypi:apache-superset"], ["GHSA-vc3v-ppc7-v486", "pypi:vantage6"], ["GHSA-8r96-8889-qg2x", "pypi:httpie"], ["GHSA-55g2-vm3q-7w52", "pypi:galaxy-importer"], ["GHSA-8ghj-p4vj-mr35", "pypi:pillow"], ["GHSA-pjjw-qhg8-p2p9", "pypi:aiohttp"], ["GHSA-gw7g-qr8w-3448", "pypi:remarshal"], ["GHSA-h8gc-pgj2-vjm3", "pypi:django"], ["GHSA-qmf9-6jqf-j8fq", "pypi:django"], ["GHSA-h73m-pcfw-25h2", "pypi:pyload-ng"], ["GHSA-6hjj-gq77-j4qw", "pypi:label-studio"], ["GHSA-8hcr-5x2g-9f7j", "pypi:apache-submarine"], ["GHSA-xq59-7jf3-rjc6", "pypi:sqlite-web"], ["GHSA-fgpw-4w69-j256", "pypi:apache-superset"], ["GHSA-vccg-f4gp-45x9", "pypi:vyper"], ["GHSA-rqr8-pxh7-cq3g", "pypi:eth-abi"], ["GHSA-7ch3-7pp7-7cpq", "pypi:datasette"], ["GHSA-pg75-v6fp-8q59", "pypi:keylime"], ["GHSA-5f35-pq34-c87q", "pypi:apache-airflow"], ["GHSA-pr76-5cm5-w9cj", "pypi:gitpython"], ["GHSA-hgj4-h2x3-rfx4", "pypi:sentry"], ["GHSA-prgp-w7vf-ch62", "pypi:langchain"], ["GHSA-gwqq-6vq7-5j86", "pypi:langchain"], ["GHSA-j8g2-6fc7-q8f8", "pypi:pyramid"], ["GHSA-8rj5-2857-877j", "pypi:json2xml"], ["GHSA-m2f8-v8q4-3m59", "pypi:intel-tensorflow"], ["GHSA-64x5-55rw-9974", "pypi:jupyter-server"], ["GHSA-wfm5-v35h-vwf4", "pypi:gitpython"], ["GHSA-4987-5p3p-9r27", "pypi:ryu"], ["GHSA-8m9p-3926-gffr", "pypi:wger"], ["GHSA-5824-cm3x-3c38", "pypi:vyper"], ["GHSA-269x-pg5c-5xgm", "pypi:apache-airflow"], ["GHSA-x2mh-8fmc-rqgh", "pypi:apache-airflow"], ["GHSA-8fp9-43pw-56vw", "pypi:vyper"], ["GHSA-r2f6-6928-fh8f", "pypi:apache-airflow-providers-apache-spark"], ["GHSA-mq4v-6vg4-796c", "pypi:apache-airflow-providers-apache-drill"], ["GHSA-jm77-qphf-c4w8", "pypi:cryptography"], ["GHSA-w832-v3c6-m6rg", "pypi:pandasai"], ["GHSA-g3m9-pr5m-4cvp", "pypi:apache-airflow-providers-apache-sqoop"], ["GHSA-8fjr-hghr-4m99", "pypi:borgbackup"], ["GHSA-wrw3-qmqw-4x9w", "pypi:wger"], ["GHSA-fj32-q626-pjjc", "pypi:langchain"], ["GHSA-ffw3-6378-cqgp", "pypi:mlflow"], ["GHSA-qppv-j76h-2rpx", "pypi:tornado"], ["GHSA-pm87-24wq-r8w9", "pypi:apache-airflow"], ["GHSA-7gfq-f96f-g85j", "pypi:langchain"], ["GHSA-r726-vmfq-j9j3", "pypi:jupyter-server"], ["GHSA-5pv6-rprw-82wv", "pypi:horizon"], ["GHSA-9jcq-jf57-c62c", "pypi:sentry"], ["GHSA-5x64-925v-h4gv", "pypi:ryu"], ["GHSA-wwrg-2w5j-grvx", "pypi:rdiffweb"], ["GHSA-mhp6-jvpx-2p4m", "pypi:zbar"], ["GHSA-2ggp-cmvm-f62f", "pypi:py"], ["GHSA-2xxc-73fv-36f7", "pypi:llama-index"], ["GHSA-xjw2-6jm9-rf67", "pypi:restrictedpython"], ["GHSA-8q28-pw9g-w82c", "pypi:apache-airflow-providers-apache-spark"], ["GHSA-cwvm-v4w8-q58c", "pypi:gitpython"], ["GHSA-92j5-3459-qgp4", "pypi:langchain"], ["GHSA-8hx6-qv6f-xgcw", "pypi:mindsdb"], ["GHSA-6xcx-gx7r-rccj", "pypi:vyper"], ["GHSA-2rx4-9f5h-9gjf", "pypi:apache-airflow-providers-cncf-kubernetes"], ["GHSA-pxfv-7rr3-2qjg", "pypi:copyparty"], ["GHSA-xqr8-7jwr-rhp7", "pypi:certifi"], ["GHSA-fmqq-25x9-c6hm", "pypi:indico"], ["GHSA-45c4-8wx5-qw6w", "pypi:aiohttp"], ["GHSA-g95c-2jgm-hqc6", "pypi:ethyca-fides"], ["GHSA-m4hc-m2v6-hfw8", "pypi:sentry"], ["GHSA-r25m-cr6v-p9hq", "pypi:ethyca-fides"], ["GHSA-8c6x-g4fw-8rf4", "pypi:Whatsapp-Chat-Exporter"], ["GHSA-9jx5-6pgf-crrp", "pypi:scipy"], ["GHSA-5946-8p38-vffp", "pypi:apache-airflow"], ["GHSA-x456-3ccm-m6j4", "pypi:MechanicalSoup"], ["GHSA-jqhc-m2j3-fjrx", "pypi:sqlfluff"], ["GHSA-hg6c-qqcm-r79r", "pypi:apache-airflow-providers-apache-hive"], ["GHSA-v8mc-9377-rwjj", "pypi:yt-dlp"], ["GHSA-mrwq-x4v8-fh7p", "pypi:pygments"], ["GHSA-cv2j-922j-hr56", "pypi:paddlepaddle"], ["GHSA-4q2q-q5pw-2342", "pypi:apache-airflow-providers-apache-hive"], ["GHSA-9gjg-834p-5gvv", "pypi:keylime"], ["GHSA-r3jh-qhgj-gvr8", "pypi:neutron"], ["GHSA-rr46-m366-gm44", "pypi:paddlepaddle"], ["GHSA-g4wg-cfpf-9689", "pypi:keylime"], ["GHSA-jpgw-2r9m-8qfw", "pypi:tensorflow"], ["GHSA-4xqm-4p72-87h6", "pypi:sentry"], ["GHSA-8wfh-qxxv-3q8c", "pypi:paddlepaddle"], ["GHSA-cf7p-gm2m-833m", "pypi:cryptography"], ["GHSA-f5x6-7qgp-jhf3", "pypi:tensorflow"], ["GHSA-wqc8-x2pr-7jqh", "pypi:restrictedpython"], ["GHSA-cw7j-v52w-fp5r", "pypi:vyper"], ["GHSA-3h4m-m55v-gx4m", "pypi:apache-airflow"], ["GHSA-fxjg-28fm-pfxh", "pypi:apache-superset"], ["GHSA-3rw2-wfc8-wmj5", "pypi:ethyca-fides"], ["GHSA-jh3w-4vvf-mjgr", "pypi:django"], ["GHSA-2qmj-7962-cjq8", "pypi:langchain"], ["GHSA-vghm-8cjp-hjw6", "pypi:postgraas-server"], ["GHSA-9q9v-qgwx-84mr", "pypi:paddlepaddle"], ["GHSA-f54q-j679-p9hh", "pypi:tensorflow"], ["GHSA-7q94-qpjr-xpgm", "pypi:langchain"], ["GHSA-4hpj-8rhv-9x87", "pypi:Products.CMFCore"], ["GHSA-2h84-3crq-vgfj", "pypi:apache-airflow"], ["GHSA-xvw9-3mhm-xjqq", "pypi:apache-airflow"], ["GHSA-fmxj-6h9g-6vw3", "pypi:mlflow"], ["GHSA-ggwr-4vr8-g7wv", "pypi:apache-airflow"], ["GHSA-hh7p-hvm3-rg88", "pypi:paddlepaddle"], ["GHSA-p6hw-wm59-3g5g", "pypi:matrix-sydent"], ["GHSA-cmjc-52fg-9f7j", "pypi:apache-superset"], ["GHSA-jx3q-5rgf-vrrr", "pypi:xalpha"], ["GHSA-57fc-8q82-gfp3", "pypi:langchain"], ["GHSA-qj8w-rv5x-2v9h", "pypi:starlette"], ["GHSA-hm9v-vj3r-r55m", "pypi:pypdf"], ["GHSA-6643-h7h5-x9wh", "pypi:langchain"], ["GHSA-mm87-c3x2-6f89", "pypi:apache-airflow-providers-jdbc"], ["GHSA-4vvm-4w3v-6mr8", "pypi:pypdf"], ["GHSA-9q9m-c65c-37pq", "pypi:reportlab"], ["GHSA-5cpq-8wj7-hf2v", "pypi:cryptography"], ["GHSA-v4f4-23wc-99mh", "pypi:pipreqs"], ["GHSA-3qqg-pgqq-3695", "pypi:gradio"], ["GHSA-j6v2-mwxm-f952", "pypi:py-xml"], ["GHSA-hj8m-9fhf-v7jp", "pypi:fief-server"], ["GHSA-x49m-3cw7-gq5q", "pypi:jcvi"], ["GHSA-jhpr-j7cq-3jp3", "pypi:vyper"], ["GHSA-mjff-wv85-hmcj", "pypi:apache-airflow"], ["GHSA-vv6q-6hwp-vrgp", "pypi:easy-parse"], ["GHSA-5w5m-pfw9-c8fp", "pypi:snowflake-connector-python"], ["GHSA-ccrc-9x59-3vc4", "pypi:requests-xml"], ["GHSA-2fqm-m4r2-fh98", "pypi:kiwitcms"], ["GHSA-373w-rj84-pv6x", "pypi:vyper"], ["GHSA-xwc8-rf6m-xr86", "pypi:hnswlib"], ["GHSA-98px-6486-j7qc", "pypi:tensorflow"], ["GHSA-9766-v29c-4vm7", "pypi:apache-airflow-providers-odbc"], ["GHSA-x32c-59v5-h7fg", "pypi:langchain"], ["GHSA-jrm6-h9cq-8gqw", "pypi:pypdf"], ["GHSA-26c5-ppr8-f33p", "pypi:matrix-synapse"], ["GHSA-q57w-826p-46jr", "pypi:apache-airflow-providers-microsoft-mssql"], ["GHSA-jg8w-wgx2-g7q4", "pypi:vyper"], ["GHSA-7jhg-8m74-6f6g", "pypi:apache-superset"], ["GHSA-2jg5-xgvv-4wq7", "pypi:mailman"], ["GHSA-3qj8-93xh-pwh2", "pypi:starlette"], ["GHSA-fprp-p869-w6q2", "pypi:langchain"], ["GHSA-x422-6qhv-p29g", "pypi:mlflow"], ["GHSA-c33w-24p9-8m24", "pypi:configobj"], ["GHSA-w9g2-3w7p-72g9", "pypi:vyper"], ["GHSA-mhmp-m6g7-7c24", "pypi:vyper"], ["GHSA-rrm6-wvj7-cwh2", "pypi:sqlparse"], ["GHSA-5286-f2rf-35c2", "pypi:wagtail"], ["GHSA-9hcr-9hcv-x6pv", "pypi:Flask-AppBuilder"], ["GHSA-fwcf-753v-fgcj", "pypi:kiwitcms"], ["GHSA-6pvf-cq4f-hfjp", "pypi:modoboa"], ["GHSA-w6q2-48ch-fj26", "pypi:bigflow"], ["GHSA-5cvg-9pp5-mxcj", "pypi:apache-airflow-providers-apache-hive"], ["GHSA-9gxx-32p7-ff7m", "pypi:modoboa"], ["GHSA-wh3w-jcc7-mhmf", "pypi:pretalx"], ["GHSA-ffj9-4crc-q7wf", "pypi:apache-airflow-providers-apache-spark"], ["GHSA-5cx2-vq3h-x52c", "pypi:apache-superset"], ["GHSA-85pf-r4c7-3j9r", "pypi:apache-airflow-providers-apache-drill"], ["GHSA-23fx-92m6-4f2g", "pypi:pretalx"], ["GHSA-33pv-vcgh-jfg9", "pypi:wagtail"], ["GHSA-67mg-gm8m-ph5r", "pypi:modoboa"], ["GHSA-7x6q-3v3m-cwjg", "pypi:tensorflow"], ["GHSA-h384-ph77-3699", "pypi:vyper"], ["GHSA-7jvm-xxmr-v5cw", "pypi:tensorflow"], ["GHSA-cpmr-mw4j-99r7", "pypi:label-studio"], ["GHSA-5gp5-vxj6-4257", "pypi:glance"], ["GHSA-gw97-ff7c-9v96", "pypi:tensorflow"], ["GHSA-7x45-phmr-9wqp", "pypi:mindsdb"], ["GHSA-wp72-7hj9-5265", "pypi:mlflow"], ["GHSA-6wfh-89q8-44jq", "pypi:tensorflow"], ["GHSA-xg73-94fp-g449", "pypi:mlflow"], ["GHSA-qjqc-vqcf-5qvj", "pypi:tensorflow"], ["GHSA-49rq-hwc3-x77w", "pypi:tensorflow"], ["GHSA-7x4v-9gxg-9hwj", "pypi:tensorflow"], ["GHSA-fqm2-gh8w-gr68", "pypi:tensorflow"], ["GHSA-29pr-6jr8-q5jm", "pypi:sentry-sdk"], ["GHSA-w4r7-vm83-q2c7", "pypi:web2py"], ["GHSA-5fqv-mpj8-h7gm", "pypi:lemur"], ["GHSA-r8qr-wwg3-2r85", "pypi:saleor"], ["GHSA-w7qg-j435-78qw", "pypi:farm-haystack"], ["GHSA-94mm-g2mv-8p7r", "pypi:tensorflow"], ["GHSA-93vr-9q9m-pj8p", "pypi:tensorflow"], ["GHSA-9crj-hpxh-f6qg", "pypi:pgadmin4"], ["GHSA-rwmf-w63j-p7gv", "pypi:CairoSVG"], ["GHSA-64jg-wjww-7c5w", "pypi:tensorflow"], ["GHSA-f49c-87jh-g47q", "pypi:tensorflow"], ["GHSA-j5w9-hmfh-4cr6", "pypi:tensorflow-gpu"], ["GHSA-8h9c-r582-mggc", "pypi:OWSLib"], ["GHSA-fxgc-95xx-grvq", "pypi:tensorflow"], ["GHSA-558h-mq8x-7q9g", "pypi:tensorflow"], ["GHSA-7x96-2w32-w3gw", "pypi:tripleo-ansible"], ["GHSA-8fww-64cx-x8p5", "pypi:redis"], ["GHSA-w4x6-6w3r-9h2m", "pypi:tripleo-ansible"], ["GHSA-rcf8-g8jv-vg6p", "pypi:tensorflow"], ["GHSA-68v3-g9cm-rmm6", "pypi:tensorflow-gpu"], ["GHSA-6hg6-5c2q-7rcr", "pypi:tensorflow"], ["GHSA-h6g5-wqqr-3mw3", "pypi:apache-airflow"], ["GHSA-r76w-3wwq-jv6v", "pypi:pretix"], ["GHSA-24wv-mv5m-xv4h", "pypi:redis"], ["GHSA-f637-vh3r-vfh2", "pypi:tensorflow-gpu"], ["GHSA-2wcr-87wf-cf9j", "pypi:kiwitcms"], ["GHSA-p4g9-c9qr-wmg5", "pypi:django-ajax-utilities"], ["GHSA-3hvj-3cg9-v242", "pypi:saleor"], ["GHSA-5w96-866f-6rm8", "pypi:tensorflow"], ["GHSA-gf97-q72m-7579", "pypi:tensorflow"], ["GHSA-vcph-37mh-fqrh", "pypi:uWSGI"], ["GHSA-9c6g-qpgj-rvxw", "pypi:streamlit"], ["GHSA-647v-r7qq-24fh", "pypi:tensorflow"], ["GHSA-2g5w-29q9-w6hx", "pypi:mindsdb"], ["GHSA-9mwf-mw74-9cv5", "pypi:apache-airflow-providers-apache-hive"], ["GHSA-h8p2-8g72-qpgh", "pypi:apache-airflow-providers-google"], ["GHSA-4w59-c3gc-rrhp", "pypi:tensorflow"], ["GHSA-3x5j-9vwr-8rr5", "pypi:gradio"], ["GHSA-29gw-9793-fvw7", "pypi:ipython"], ["GHSA-rfhw-fm4m-52j6", "pypi:modoboa"], ["GHSA-74m5-2c7w-9w3x", "pypi:vyper"], ["GHSA-p24m-863f-fm6q", "pypi:starlite"], ["GHSA-j69x-v4wc-3fpf", "pypi:apache-airflow-providers-apache-sqoop"], ["GHSA-36gx-9q6h-g429", "pypi:vantage6"], ["GHSA-jrwr-5x3p-hvc3", "pypi:markdown-it-py"], ["GHSA-8g23-2q5p-8866", "pypi:apache-airflow-providers-google"], ["GHSA-xg9f-g7g7-2323", "pypi:werkzeug"], ["GHSA-px8h-6qxv-m22q", "pypi:werkzeug"], ["GHSA-344m-qcjq-xgrf", "pypi:sgx-dcap-quote-verify-python"], ["GHSA-626q-v9j4-mcp4", "pypi:eth-account"], ["GHSA-7968-h4m4-ghm9", "pypi:vyper"], ["GHSA-8mfq-f5wj-vw5m", "pypi:nautobot"], ["GHSA-q2jf-h9jm-m7p4", "pypi:django"], ["GHSA-8q38-w56m-qq2c", "pypi:TurboGears"], ["GHSA-fxqx-xgqq-gf42", "pypi:EVE-SRP"], ["GHSA-47p5-p3jw-w78w", "pypi:plone"], ["GHSA-vrjv-mxr7-vjf8", "pypi:markdown-it-py"], ["GHSA-2hrw-hx67-34x6", "pypi:django"], ["GHSA-68wj-c2jw-5pp9", "pypi:changedetection.io"], ["GHSA-w7pp-m8wf-vj6r", "pypi:cryptography"], ["GHSA-q9ww-gjpw-p9g6", "pypi:modoboa"], ["GHSA-mgmm-cmhj-2h5f", "pypi:modoboa"], ["GHSA-7j9h-3jxf-3vrf", "pypi:vyper"], ["GHSA-w695-p3j5-hrj9", "pypi:apache-airflow"], ["GHSA-vvjv-97j8-94xh", "pypi:vantage6"], ["GHSA-32wr-qqw6-5mfp", "pypi:apache-airflow"], ["GHSA-h454-rq3m-89rc", "pypi:coderedcms"], ["GHSA-2894-qcqf-g23g", "pypi:asyncua"], ["GHSA-94vc-p8w7-5p49", "pypi:imagecodecs"], ["GHSA-mq26-g339-26xf", "pypi:pip"], ["GHSA-j9gq-w73w-9h6c", "pypi:pretix"], ["GHSA-fpxx-xv4c-gxqp", "pypi:apache-airflow"], ["GHSA-9x43-5qcq-h79q", "pypi:django-grappelli"], ["GHSA-rf54-7qrr-96j6", "pypi:vantage6"], ["GHSA-3f48-9j7q-q2gv", "pypi:ni-measurementlink-service"], ["GHSA-wjcc-cq79-p63f", "pypi:pypdf"], ["GHSA-72qw-p7hh-m3ff", "pypi:torbot"], ["GHSA-jq6c-r9xf-qxjm", "pypi:dtale"], ["GHSA-v9vj-9pxv-mr2w", "pypi:mycli"], ["GHSA-cr45-98w9-gwqx", "pypi:archivebox"], ["GHSA-gwvm-45gx-3cf8", "pypi:urllib3"], ["GHSA-655w-fm8m-m478", "pypi:langchain"], ["GHSA-fwfg-vprh-97ph", "pypi:octoprint"], ["GHSA-gfvq-mxw3-mfq3", "pypi:asyncua"], ["GHSA-gjjr-63x4-v8cq", "pypi:langchain-experimental"], ["GHSA-fc75-58r8-rm3h", "pypi:wagtail"], ["GHSA-hrfv-mqp8-q5rw", "pypi:werkzeug"], ["GHSA-5m22-cfq9-86x6", "pypi:vantage6"], ["GHSA-m755-gxxg-r5qh", "pypi:zope"], ["GHSA-ww3m-ffrm-qvqv", "pypi:ansible"], ["GHSA-jq3w-9mgf-43m4", "pypi:ethyca-fides"], ["GHSA-g4mx-q9vg-27p4", "pypi:urllib3"], ["GHSA-666g-rfc5-c9jv", "pypi:apache-airflow"], ["GHSA-cgx2-rrmr-jx43", "pypi:apache-airflow"], ["GHSA-r2hw-74xv-4gqp", "pypi:nautobot"], ["GHSA-57cr-rq3f-ppmx", "pypi:modoboa"], ["GHSA-4mqg-h5jf-j9m7", "pypi:vyper"], ["GHSA-pqgm-9g82-wcm7", "pypi:modoboa"], ["GHSA-xc8x-vp79-p3wm", "pypi:twisted"], ["GHSA-gc57-xhh5-m94r", "pypi:vantage6"], ["GHSA-v845-jxx5-vc9f", "pypi:urllib3"], ["GHSA-9qqg-mh7c-chfq", "pypi:apache-airflow"], ["GHSA-56pw-mpj4-fxww", "pypi:pillow"], ["GHSA-9wj3-cfq8-wpvj", "pypi:modoboa"], ["GHSA-5rv5-6h4r-h22v", "pypi:opentelemetry-instrumentation"], ["GHSA-qhhj-7hrc-gqj5", "pypi:homeassistant"], ["GHSA-6h8p-4hx9-w66c", "pypi:langchain"], ["GHSA-rjxg-rpg3-9r89", "pypi:ethyca-fides"], ["GHSA-8fxr-qfr9-p34w", "pypi:torchserve"], ["GHSA-j3w8-2p2h-mrr9", "pypi:apache-airflow"], ["GHSA-7x94-6g2m-3hp2", "pypi:vyper"], ["GHSA-8h5w-f6q9-wg35", "pypi:langchain"], ["GHSA-fgjj-5jmr-gh83", "pypi:ethyca-fides"], ["GHSA-mp92-3jfm-3575", "pypi:matrix-synapse"], ["GHSA-f9pm-4g9p-6vm3", "pypi:vyper"], ["GHSA-5chr-wjw5-3gq4", "pypi:matrix-synapse"], ["GHSA-j44v-mmf2-xvm9", "pypi:pdm"], ["GHSA-mq29-j5xf-cjwr", "pypi:pyminizip"], ["GHSA-8v53-23mx-hcf9", "pypi:pyload-ng"], ["GHSA-c467-5c2g-jp86", "pypi:modoboa"], ["GHSA-9c64-x3cx-vgmm", "pypi:modoboa"], ["GHSA-vp2x-3mc3-3cj4", "pypi:ubi-reader"], ["GHSA-h6p3-p4vx-wr8q", "pypi:dompurify"], ["GHSA-pgjv-jrg2-gq3v", "pypi:dompurify"], ["GHSA-q764-g6fm-555v", "pypi:spotipy"], ["GHSA-cxvp-3frm-3876", "pypi:apache-superset"], ["GHSA-pf38-5p22-x6h6", "pypi:pyload-ng"], ["GHSA-7jrw-p8jc-v6qw", "pypi:jefferson"], ["GHSA-ffxj-547x-5j7c", "pypi:onnx"], ["GHSA-7222-r37x-8q3m", "pypi:apache-superset"], ["GHSA-fpmr-qmgh-42x2", "pypi:apache-superset"], ["GHSA-g298-59pg-93h7", "pypi:modoboa"], ["GHSA-c732-xvv8-g94c", "pypi:apache-airflow"], ["GHSA-6jmx-pv77-wm5w", "pypi:pyload-ng"], ["GHSA-3cm8-v4mc-gppg", "pypi:binwalk"], ["GHSA-fcg4-pm6h-9xx2", "pypi:apache-superset"], ["GHSA-7h75-hwxx-qpgc", "pypi:cinder"], ["GHSA-h8r9-467r-vjjf", "pypi:pyload-ng"], ["GHSA-wcm6-wv95-7jw6", "pypi:pyload-ng"], ["GHSA-rv9x-wmw4-44qj", "pypi:pyload-ng"], ["GHSA-x9vc-5q77-m7x4", "pypi:pyload-ng"], ["GHSA-v9gj-5rgp-w33r", "pypi:modoboa"], ["GHSA-g3pv-pj5f-3hfq", "pypi:mechanize"], ["GHSA-9mq4-9556-6qxq", "pypi:psiTurk"], ["GHSA-vq8w-x8v7-f88m", "pypi:ldapcherry"], ["GHSA-79x5-cv79-49rj", "pypi:apache-superset"], ["GHSA-pjx4-3f3p-29v3", "pypi:django-ucamlookup"], ["GHSA-8f5j-mgx9-5hm5", "pypi:apache-superset"], ["GHSA-jgh8-vchw-q3g7", "pypi:safeurl-python"], ["GHSA-m3g7-wrrq-v5c8", "pypi:pyload-ng"], ["GHSA-9f88-wg5r-947j", "pypi:apache-superset"], ["GHSA-rw83-v3pw-m362", "pypi:safeurl-python"], ["GHSA-jm3m-wr3p-hjrq", "pypi:modoboa"], ["GHSA-894c-rg7f-3c62", "pypi:pgadmin4"], ["GHSA-6r8q-pfpv-7cgj", "pypi:vyper"], ["GHSA-45cj-f97f-ggwv", "pypi:matrix-synapse"], ["GHSA-f3wc-3vxv-xmvr", "pypi:matrix-synapse"], ["GHSA-jjgp-whrp-gq8m", "pypi:in-toto"], ["GHSA-jh85-wwv9-24hv", "pypi:vyper"], ["GHSA-3p37-3636-q8wv", "pypi:vyper"], ["GHSA-wjq3-7jxx-whj9", "pypi:mlflow"], ["GHSA-446m-hmmm-hm8m", "pypi:Beaker"], ["GHSA-j8r2-6x86-q33q", "pypi:requests"], ["GHSA-qg36-9jxh-fj25", "pypi:django-ses"], ["GHSA-r3xc-prgr-mg9p", "pypi:django"], ["GHSA-x7c2-7wvg-jpx7", "pypi:kiwitcms"], ["GHSA-4xqq-73wg-5mjp", "pypi:git-url-parse"], ["GHSA-ph9x-4vc9-m39g", "pypi:vyper"], ["GHSA-wc64-c5rv-32pf", "pypi:in-toto"], ["GHSA-83fm-w79m-64r5", "pypi:mlflow"], ["GHSA-x67g-47p3-rc7f", "pypi:mindspore"], ["GHSA-vcf6-3wv2-5vcr", "pypi:apache-airflow"], ["GHSA-c6mm-2g84-v4m7", "pypi:mage-ai"], ["GHSA-vxmm-cwh2-q762", "pypi:vyper"], ["GHSA-282v-666c-3fvg", "pypi:transformers"], ["GHSA-hj3f-6gcp-jg8j", "pypi:tornado"], ["GHSA-j5fj-rfh6-qj85", "pypi:planet"], ["GHSA-wc6j-5g83-xfm6", "pypi:mlflow"], ["GHSA-v5gw-mw7f-84px", "pypi:starlette"], ["GHSA-m2qf-hxjv-5gpq", "pypi:flask"], ["GHSA-hh7j-pg39-q563", "pypi:toui"], ["GHSA-p9qp-c452-f9r7", "pypi:matrix-synapse"], ["GHSA-jchm-fm4q-c2fp", "pypi:apache-airflow"], ["GHSA-mgv8-gggw-mrg6", "pypi:vyper"], ["GHSA-wqxf-447m-6f5f", "pypi:mlflow"], ["GHSA-cxfr-5q3r-2rc2", "pypi:mlflow"], ["GHSA-7fgc-89cx-w8j5", "pypi:ckan"], ["GHSA-7j69-qfc3-2fq9", "pypi:ansible"], ["GHSA-vf5m-xrhm-v999", "pypi:vyper"], ["GHSA-34mr-6q8x-g9r6", "pypi:mindsdb"], ["GHSA-4h72-34j6-j8x7", "pypi:vyper"], ["GHSA-j4g3-3q8x-jxqp", "pypi:dbt-core"], ["GHSA-554w-xh4j-8w64", "pypi:mlflow"], ["GHSA-6m9r-7wrx-xmr6", "pypi:apache-airflow"], ["GHSA-7vwr-g6pm-9hc8", "pypi:requests"], ["GHSA-wv8q-4f85-2p8p", "pypi:fief-server"], ["GHSA-9w2p-rh8c-v9g5", "pypi:pyinstaller"], ["GHSA-h56g-gq9v-vc8r", "pypi:jupyter-server"], ["GHSA-qg8p-32gr-gh6x", "pypi:jupyter-server"], ["GHSA-v68g-wm8c-6x7j", "pypi:transformers"], ["GHSA-hvc6-42vf-jhf8", "pypi:vyper"], ["GHSA-crhp-7c74-cg4c", "pypi:mindsdb"], ["GHSA-hh8p-p8mp-gqhm", "pypi:Flask-User"], ["GHSA-cw2r-4p82-qv79", "pypi:jwcrypto"], ["GHSA-hfmc-7525-mj55", "pypi:asyncssh"], ["GHSA-8f57-wcmg-4jmh", "pypi:apache-airflow"], ["GHSA-m5pc-86x8-wcxg", "pypi:azure-cli"], ["GHSA-6qm2-wpxq-7qh2", "pypi:gradio"], ["GHSA-vwhf-3v6x-wff8", "pypi:mlflow"], ["GHSA-jfxj-xf67-x723", "pypi:apache-superset"], ["GHSA-v5f6-hjmf-9mc5", "pypi:PyDrive2"], ["GHSA-pxch-wr7m-rwxj", "pypi:apache-airflow"], ["GHSA-59v3-898r-qwhj", "pypi:aws-encryption-sdk-cli"], ["GHSA-9wgg-m99q-hhfc", "pypi:proxy.py"], ["GHSA-jqpc-rc7g-vf83", "pypi:vyper"], ["GHSA-r8j9-5cj7-cv39", "pypi:Dpaste"], ["GHSA-5938-79hg-xh3q", "pypi:apache-airflow"], ["GHSA-jpvw-p8pr-9g2x", "pypi:ansible"], ["GHSA-6mjg-37cp-42x5", "pypi:sap-xssec"], ["GHSA-hfgr-h3vc-p6c2", "pypi:dockerspawner"], ["GHSA-j8w6-2r9h-cxhj", "pypi:mindsdb"], ["GHSA-3863-2447-669p", "pypi:transformers"], ["GHSA-g49j-j489-3xpf", "pypi:apache-superset"], ["GHSA-75mc-3pjc-727q", "pypi:nautobot"], ["GHSA-6x4h-9622-fqr6", "pypi:aiohttp"], ["GHSA-6m97-7527-mh74", "pypi:vyper"], ["GHSA-v945-r3rc-6fjm", "pypi:mlflow"], ["GHSA-p99h-pfg6-qrfg", "pypi:sap-xssec"], ["GHSA-5r3q-93q3-f978", "pypi:mlflow"], ["GHSA-95mg-jgfx-54v9", "pypi:apache-superset"], ["GHSA-gqrq-j6pm-98c2", "pypi:h2o"], ["GHSA-52xx-r3g2-p8jm", "pypi:lief"], ["GHSA-w62h-8xjm-fv49", "pypi:tensorflow"], ["GHSA-h5vq-gw2c-pq47", "pypi:tensorflow"], ["GHSA-fqfg-c577-2vc3", "pypi:rdiffweb"], ["GHSA-r6v9-p59m-gj2p", "pypi:indy-node"], ["GHSA-49wm-4fp6-h59c", "pypi:octoprint"], ["GHSA-7j3m-8g3c-9qqq", "pypi:tensorflow"], ["GHSA-9942-r22v-78cp", "pypi:tensorflow-cpu"], ["GHSA-74j6-3hh4-w3f5", "pypi:rdiffweb"], ["GHSA-q5jv-m6qw-5g37", "pypi:tensorflow"], ["GHSA-x2xx-jw5m-5j86", "pypi:lief"], ["GHSA-42vg-2q93-fj6j", "pypi:lief"], ["GHSA-wq6q-6m32-9rv9", "pypi:tensorflow"], ["GHSA-v6h3-348g-6h5x", "pypi:tensorflow-cpu"], ["GHSA-mjw4-xvx6-3grg", "pypi:rdiffweb"], ["GHSA-4pc4-m9mj-v2r9", "pypi:tensorflow"], ["GHSA-f7r5-q7cx-h668", "pypi:tensorflow"], ["GHSA-3pgj-pg6c-r5p7", "pypi:oauthlib"], ["GHSA-37jf-mjv6-xfqw", "pypi:tensorflow"], ["GHSA-v7vw-577f-vp8x", "pypi:tensorflow"], ["GHSA-5rp4-749p-vx26", "pypi:apache-airflow"], ["GHSA-r7vq-6425-j94w", "pypi:tuf"], ["GHSA-cv2p-32v3-vhwq", "pypi:tensorflow"], ["GHSA-5ff8-7639-6v6g", "pypi:apache-airflow"], ["GHSA-j43h-pgmg-5hjq", "pypi:tensorflow"], ["GHSA-g35r-369w-3fqp", "pypi:tensorflow"], ["GHSA-97p7-w86h-vcf9", "pypi:tensorflow"], ["GHSA-wr9v-g9vf-c74v", "pypi:tensorflow"], ["GHSA-mp5p-g2jv-r8qw", "pypi:rdiffweb"], ["GHSA-hrj7-f62f-j7x7", "pypi:rdiffweb"], ["GHSA-rf3f-3p37-2qh4", "pypi:python-scciclient"], ["GHSA-2p5h-hpj4-fxgg", "pypi:lief"], ["GHSA-rh87-q4vg-m45j", "pypi:tensorflow-cpu"], ["GHSA-vq4h-xrwc-m639", "pypi:rdiffweb"], ["GHSA-m6cv-4fmf-66xf", "pypi:tensorflow-cpu"], ["GHSA-m6vp-8q9j-whx4", "pypi:tensorflow-cpu"], ["GHSA-xhw9-4wqq-x67v", "pypi:rdiffweb"], ["GHSA-r9x7-2xmr-v8fw", "pypi:mangadex-downloader"], ["GHSA-qhw4-wwr7-gjc5", "pypi:tensorflow"], ["GHSA-vm7x-4qhj-rrcq", "pypi:tensorflow"], ["GHSA-6hrg-qmvc-2xh8", "pypi:joblib"], ["GHSA-x996-7qh9-7ff7", "pypi:indy-node"], ["GHSA-p2jg-q8hw-p7gc", "pypi:barbican"], ["GHSA-mgmh-g2v6-mqw5", "pypi:tensorflow"], ["GHSA-937f-qh3w-6g87", "pypi:octoprint"], ["GHSA-qrj3-hrgj-fm7r", "pypi:rdiffweb"], ["GHSA-ch4c-278q-5654", "pypi:rdiffweb"], ["GHSA-79h2-q768-fpxr", "pypi:tensorflow"], ["GHSA-9v8w-xmr4-wgxp", "pypi:tensorflow"], ["GHSA-wqmc-pm8c-2jhc", "pypi:tensorflow"], ["GHSA-w4pr-4vjg-hffh", "pypi:matrix-nio"], ["GHSA-6xm7-3cc5-47f9", "pypi:mei2volpiano"], ["GHSA-9j4v-pp28-mxv7", "pypi:tensorflow"], ["GHSA-9vxf-mcm6-5m42", "pypi:rdiffweb"], ["GHSA-v5xg-3q2c-c2r4", "pypi:tensorflow"], ["GHSA-fqxc-pvf8-2w9v", "pypi:tensorflow"], ["GHSA-237r-mx84-7x8c", "pypi:vncauthproxy"], ["GHSA-p7hr-f446-x6qf", "pypi:tensorflow"], ["GHSA-828c-5j5q-vrjq", "pypi:tensorflow-gpu"], ["GHSA-9vqj-64pv-w55c", "pypi:tensorflow"], ["GHSA-jqm7-m5q7-3hm5", "pypi:tensorflow"], ["GHSA-84jm-4cf3-9jfm", "pypi:tensorflow"], ["GHSA-2p75-q37p-f852", "pypi:octoprint"], ["GHSA-ffjm-4qwc-7cmf", "pypi:tensorflow"], ["GHSA-2475-53vw-vp25", "pypi:tensorflow"], ["GHSA-fhfc-2q7x-929f", "pypi:tensorflow"], ["GHSA-397c-5g2j-qxpv", "pypi:tensorflow"], ["GHSA-gwp4-mcv4-w95j", "pypi:vyper"], ["GHSA-q2c3-jpmc-gfjx", "pypi:tensorflow-gpu"], ["GHSA-vgvh-2pf4-jr2x", "pypi:tensorflow"], ["GHSA-h7ff-cfc9-wmmh", "pypi:tensorflow"], ["GHSA-9cr2-8pwr-fhfq", "pypi:tensorflow"], ["GHSA-9xgj-fcgf-x6mw", "pypi:poetry"], ["GHSA-f4w6-h4f5-wx45", "pypi:tensorflow"], ["GHSA-r26c-679w-mrjm", "pypi:tensorflow"], ["GHSA-pxrw-j2fv-hx3h", "pypi:tensorflow"], ["GHSA-5v95-j4rr-6f3c", "pypi:rdiffweb"], ["GHSA-vxv8-r8q2-63xw", "pypi:tensorflow"], ["GHSA-jvhc-5hhr-w3v5", "pypi:tensorflow"], ["GHSA-m379-x4xc-38x9", "pypi:rdiffweb"], ["GHSA-5p8v-58qm-c7fp", "pypi:python-jwt"], ["GHSA-4w68-4x85-mjj9", "pypi:tensorflow-cpu"], ["GHSA-g9h5-vr8m-x2h4", "pypi:tensorflow"], ["GHSA-fv43-93gv-vm8f", "pypi:tensorflow"], ["GHSA-mv8m-8x97-937q", "pypi:tensorflow"], ["GHSA-m748-hjqg-rpp8", "pypi:rdiffweb"], ["GHSA-qq29-5vjh-vxwr", "pypi:rdiffweb"], ["GHSA-qxpx-j395-pw36", "pypi:tensorflow"], ["GHSA-8gq9-2x98-w8hf", "pypi:protobuf"], ["GHSA-g468-qj8g-vcjc", "pypi:tensorflow"], ["GHSA-8wxf-c45w-g66g", "pypi:rdiffweb"], ["GHSA-8fg9-p83m-x5pq", "pypi:dparse"], ["GHSA-9fpg-838v-wpv7", "pypi:tensorflow-cpu"], ["GHSA-v973-fxgf-6xhp", "pypi:mako"], ["GHSA-gmj8-84r4-h46j", "pypi:vyper"], ["GHSA-p2xf-8hgm-hpw5", "pypi:tensorflow"], ["GHSA-x989-q2pq-4q5x", "pypi:tensorflow"], ["GHSA-q8h9-pqcx-59hw", "pypi:apache-airflow"], ["GHSA-j3q4-gmj4-mj95", "pypi:rdiffweb"], ["GHSA-689c-r7h2-fv9v", "pypi:tensorflow"], ["GHSA-mh3m-62v7-68xg", "pypi:tensorflow"], ["GHSA-cw2v-wv4g-w4p6", "pypi:rdiffweb"], ["GHSA-wxjj-cgcx-r3vq", "pypi:tensorflow"], ["GHSA-6h2x-4gjf-jc5w", "pypi:autogluon.multimodal"], ["GHSA-62g7-fpv9-v95f", "pypi:inventree"], ["GHSA-7fqm-jm52-f9vc", "pypi:rdiffweb"], ["GHSA-4fg5-j4mm-wfpg", "pypi:apache-airflow"], ["GHSA-gmpq-xrxj-xh8m", "pypi:arches"], ["GHSA-hf94-8mx5-2vvj", "pypi:vyper"], ["GHSA-5jqp-885w-xj32", "pypi:pymatgen"], ["GHSA-fvw2-2pf7-77vw", "pypi:apache-airflow"], ["GHSA-rmf2-pwfq-h75j", "pypi:apache-airflow"], ["GHSA-45r6-j3cc-6mxx", "pypi:apache-airflow"], ["GHSA-gr58-76rp-mmg4", "pypi:wger"], ["GHSA-6x99-gv2v-q76v", "pypi:tensorflow"], ["GHSA-rmg2-f698-wq35", "pypi:tensorflow-cpu"], ["GHSA-gq2j-cr96-gvqx", "pypi:tensorflow"], ["GHSA-67pf-62xr-q35m", "pypi:tensorflow-cpu"], ["GHSA-cqvq-fvhr-v6hc", "pypi:tensorflow"], ["GHSA-66vq-54fq-6jvv", "pypi:tensorflow-cpu"], ["GHSA-7wqf-h36w-47mc", "pypi:apache-airflow"], ["GHSA-8fvv-46hw-vpg3", "pypi:tensorflow"], ["GHSA-4r6j-fwcx-94cf", "pypi:snowflake-connector-python"], ["GHSA-762h-vpvw-3rcx", "pypi:tensorflow"], ["GHSA-q4mp-jvh2-76fj", "pypi:pillow"], ["GHSA-4wph-9vrm-6v3w", "pypi:rdiffweb"], ["GHSA-h63r-9xxf-f2c7", "pypi:apache-airflow"], ["GHSA-94qm-99qc-qwqj", "pypi:rdiffweb"], ["GHSA-rjx6-v474-2ch9", "pypi:tensorflow"], ["GHSA-mv77-9g28-cwg3", "pypi:tensorflow"], ["GHSA-cg88-rpvp-cjv5", "pypi:tensorflow"], ["GHSA-m2xp-jxfg-qq6g", "pypi:ckan"], ["GHSA-jq6x-99hj-q636", "pypi:tensorflow"], ["GHSA-w58w-79xv-6vcj", "pypi:tensorflow"], ["GHSA-xxcj-rhqg-m46g", "pypi:tensorflow"], ["GHSA-47fc-vmwq-366v", "pypi:torch"], ["GHSA-54pp-c6pp-7fpx", "pypi:tensorflow"], ["GHSA-xx6g-jj35-pxjv", "pypi:vyper"], ["GHSA-hq7g-wwwp-q46h", "pypi:tensorflow-gpu"], ["GHSA-6pw3-8h9w-32gc", "pypi:apache-airflow"], ["GHSA-83g7-8fch-p37m", "pypi:paddlepaddle"], ["GHSA-39hc-v87j-747x", "pypi:cryptography"], ["GHSA-rg94-84xj-7gq3", "pypi:apache-airflow"], ["GHSA-cm43-f2pv-6v68", "pypi:apache-airflow"], ["GHSA-xvwp-h6jv-7472", "pypi:tensorflow"], ["GHSA-f9fq-78ch-4wmj", "pypi:apache-airflow"], ["GHSA-27rc-728f-x5w2", "pypi:tensorflow"], ["GHSA-g9fm-r5mm-rf9f", "pypi:tensorflow"], ["GHSA-ggrh-grj3-vfvw", "pypi:vyper"], ["GHSA-xf83-q765-xm6m", "pypi:tensorflow"], ["GHSA-m2vv-5vj5-2hm7", "pypi:pillow"], ["GHSA-h6q3-vv32-2cq5", "pypi:tensorflow"], ["GHSA-368v-7v32-52fx", "pypi:tensorflow"], ["GHSA-pf36-r9c6-h97j", "pypi:tensorflow"], ["GHSA-frqp-wp83-qggv", "pypi:tensorflow"], ["GHSA-h246-cgh4-7475", "pypi:tensorflow"], ["GHSA-f2w8-jw48-fr7j", "pypi:tensorflow-gpu"], ["GHSA-5r3h-c3r7-9w4h", "pypi:pulsar-client"], ["GHSA-8w5g-3wcv-9g2j", "pypi:tensorflow"], ["GHSA-2p9h-ccw7-33gf", "pypi:cleo"], ["GHSA-772j-xvf9-qpf5", "pypi:ansible-runner"], ["GHSA-v65g-f3cj-fjp4", "pypi:eth-account"], ["GHSA-pcjh-6r5h-r92r", "pypi:django-sendfile2"], ["GHSA-5w5x-q9p5-9qg3", "pypi:octoprint"], ["GHSA-8x94-hmjh-97hq", "pypi:django"], ["GHSA-6hcj-qrw3-m66q", "pypi:fava"], ["GHSA-746v-hfh2-xphm", "pypi:apache-airflow-providers-docker"], ["GHSA-7r9x-qrpr-3cxw", "pypi:mofh"], ["GHSA-7xr3-6ggc-wc9p", "pypi:untangle"], ["GHSA-xfhg-9pjg-xg7g", "pypi:vtk"], ["GHSA-9jmq-rx5f-8jwq", "pypi:jupyter-core"], ["GHSA-6j58-grhv-2769", "pypi:ansible-runner"], ["GHSA-5c8p-qhch-qhx6", "pypi:deluge"], ["GHSA-cc99-whm5-mmq3", "pypi:keystone"], ["GHSA-6qv6-q77g-7qm6", "pypi:nvflare"], ["GHSA-wmqq-r32m-87c5", "pypi:oslo-utils"], ["GHSA-7527-8855-9cf8", "pypi:mod-wsgi"], ["GHSA-jhjh-776m-4765", "pypi:matrix-synapse"], ["GHSA-v4hr-4jpx-56gc", "pypi:streamlit"], ["GHSA-qmhj-m29v-gvmr", "pypi:py-cord"], ["GHSA-39gf-864w-pxw4", "pypi:octoprint"], ["GHSA-cv6j-9835-p7fh", "pypi:exotel"], ["GHSA-8cw9-5hmv-77w6", "pypi:sanic"], ["GHSA-wwch-cmqr-hhrm", "pypi:ansible-runner"], ["GHSA-mfpj-3qhm-976m", "pypi:opcua"], ["GHSA-f83q-2cp7-qrjg", "pypi:untangle"], ["GHSA-c58j-88f5-h53f", "pypi:pycares"], ["GHSA-8rq8-f485-7v8x", "pypi:rpc.py"], ["GHSA-mxvc-fwgx-j778", "pypi:whoogle-search"], ["GHSA-xqcf-hj92-967m", "pypi:django-rest-framework"], ["GHSA-fr75-x856-q6j8", "pypi:OctoBot"], ["GHSA-687h-86vc-5x59", "pypi:chainerrl-visualizer"], ["GHSA-7488-6x3r-23w5", "pypi:ganga"], ["GHSA-p64x-8rxx-wf6q", "pypi:django"], ["GHSA-wrxv-2j5q-m38w", "pypi:lxml"], ["GHSA-hwqr-f3v9-hwxr", "pypi:distributed"], ["GHSA-9x8m-2xpf-crp3", "pypi:scrapy"], ["GHSA-q8hg-3vqv-f8v3", "pypi:fava"], ["GHSA-qp72-96p2-g644", "pypi:shiva"], ["GHSA-748r-5r8q-273m", "pypi:apache-superset"], ["GHSA-xrf4-39fm-j5f2", "pypi:fava"], ["GHSA-wpqr-jcpx-745r", "pypi:ujson"], ["GHSA-hm37-9xh2-q499", "pypi:openssh-key-parser"], ["GHSA-h3qr-fjhm-jphw", "pypi:codecov"], ["GHSA-f33p-9287-h552", "pypi:mat2"], ["GHSA-x2pc-fqrw-hc7f", "pypi:opendiamond"], ["GHSA-xxj3-55p6-xg3h", "pypi:mxnet"], ["GHSA-4vq7-8699-4xgc", "pypi:wmagent"], ["GHSA-fw3v-x4f2-v673", "pypi:mistune"], ["GHSA-fm67-cv37-96ff", "pypi:vyper"], ["GHSA-8mjr-jr5h-q2xr", "pypi:openzeppelin-cairo-contracts"], ["GHSA-32ff-4g79-vgfc", "pypi:tensorflow"], ["GHSA-f4q6-9qm4-h8j4", "pypi:cookiecutter"], ["GHSA-v7vq-3x77-87vg", "pypi:notebook"], ["GHSA-x9jp-4w8m-4f3c", "pypi:django-jsonform"], ["GHSA-hrf3-622q-8366", "pypi:nvflare"], ["GHSA-xhp9-4947-rq78", "pypi:bottle"], ["GHSA-q4qm-xhf9-4p8f", "pypi:flower"], ["GHSA-85q9-7467-r53q", "pypi:inventree"], ["GHSA-rcxc-3w2m-mp8h", "pypi:nvflare"], ["GHSA-7rq4-qcpw-74gq", "pypi:vyper"], ["GHSA-q874-g24w-4q9g", "pypi:jupyter-server"], ["GHSA-22p3-qrh9-cx32", "pypi:matrix-synapse"], ["GHSA-4v9q-cgpw-cf38", "pypi:vyper"], ["GHSA-fr2w-mp56-g4xp", "pypi:inventree"], ["GHSA-4w8f-hjm9-xwgf", "pypi:aws-encryption-sdk-cli"], ["GHSA-fpxm-fprw-6hxj", "pypi:salt"], ["GHSA-67r3-h899-9w95", "pypi:ctx"], ["GHSA-6978-4w92-428p", "pypi:api-res-py"], ["GHSA-cgrj-xjm7-9q27", "pypi:web2py"], ["GHSA-f5x9-8jwc-25rw", "pypi:waitress"], ["GHSA-rwqr-c348-m5wr", "pypi:aiohttp"], ["GHSA-76x2-h8h3-cwjg", "pypi:aleksis-core"], ["GHSA-rm89-9g65-4ffr", "pypi:vyper"], ["GHSA-qfr5-wjpw-q4c4", "pypi:python-ldap"], ["GHSA-9hx5-jmxv-x44q", "pypi:inventree"], ["GHSA-4v3r-hqr9-69jf", "pypi:Nuitka"], ["GHSA-c8f7-x2g7-7fxj", "pypi:phoenix-ws"], ["GHSA-r7v4-jwx9-wx43", "pypi:oauthenticator"], ["GHSA-wh73-hpcg-v32j", "pypi:apache-superset"], ["GHSA-xcjx-m2pj-8g79", "pypi:PyPDF2"], ["GHSA-74w3-2r77-fw5h", "pypi:consoleme"], ["GHSA-w24h-v9qh-8gxj", "pypi:django"], ["GHSA-c2jg-hw38-jrqq", "pypi:twisted"], ["GHSA-h2xh-jvpf-xq42", "pypi:zope"], ["GHSA-wcwp-r3fj-mm3p", "pypi:zope"], ["GHSA-5jq3-8437-x35p", "pypi:roundup"], ["GHSA-cf4q-4cqr-7g7w", "pypi:xml2rfc"], ["GHSA-h8pj-cxx2-jfg2", "pypi:httpx"], ["GHSA-4mrx-6fxm-8jpg", "pypi:vyper"], ["GHSA-hj4h-vqpq-95wg", "pypi:mailman"], ["GHSA-82rm-28q9-435p", "pypi:mailman"], ["GHSA-72cx-5ff9-4hhc", "pypi:markdown2"], ["GHSA-j2x6-9323-fp7h", "pypi:vyper"], ["GHSA-2gwj-7jmv-h26r", "pypi:django"], ["GHSA-rh6c-jh4c-9fg3", "pypi:mailman"], ["GHSA-cqxx-66wh-8pjw", "pypi:irrd"], ["GHSA-m87f-39q9-6f55", "pypi:notebook"], ["GHSA-7whr-j8vf-r4wj", "pypi:zope"], ["GHSA-4822-jvwx-w47h", "pypi:matrix-synapse"], ["GHSA-3r7g-wrpr-j5g4", "pypi:django-mfa3"], ["GHSA-9cmq-pj6p-hgwf", "pypi:zope"], ["GHSA-7r87-cj48-wj45", "pypi:flask-session-captcha"], ["GHSA-7vrm-3jc8-5wwm", "pypi:vyper"], ["GHSA-jx8f-cpx7-fv47", "pypi:nvflare"], ["GHSA-pm3h-mm62-pwm8", "pypi:proteus"], ["GHSA-h2g5-2rhx-ffgj", "pypi:weblate"], ["GHSA-2ccw-7px8-vmpf", "pypi:Flask-AppBuilder"], ["GHSA-f8xq-q7px-wg8c", "pypi:gradio"], ["GHSA-f8q4-jwww-x3wv", "pypi:paramiko"], ["GHSA-r5qj-cvf9-p85h", "pypi:pytorch-lightning"], ["GHSA-p737-p57g-4cpr", "pypi:jupyter-server"], ["GHSA-29vr-79w7-p649", "pypi:gerapy"], ["GHSA-mcg6-h362-cmq5", "pypi:cobbler"], ["GHSA-rv6r-3f5q-9rgx", "pypi:twisted"], ["GHSA-5p9j-w2wx-qx4c", "pypi:django-spirit"], ["GHSA-cj78-rgw3-4h5p", "pypi:proteus"], ["GHSA-4r65-35qq-ch8j", "pypi:ansible"], ["GHSA-hggv-mcp4-vxc5", "pypi:FreeTAKServer"], ["GHSA-mv2w-4jqc-6fg4", "pypi:libvcs"], ["GHSA-cr8c-972v-rmp3", "pypi:pgadmin4"], ["GHSA-cjvr-mfj7-j4j8", "pypi:scrapy"], ["GHSA-mcgw-5fhw-3fq8", "pypi:saleor"], ["GHSA-2647-c639-qv2j", "pypi:calibreweb"], ["GHSA-28mg-98xm-q493", "pypi:archivy"], ["GHSA-32gv-6cf3-wcmq", "pypi:twisted"], ["GHSA-xr2c-5w89-63pv", "pypi:poetry"], ["GHSA-f897-875p-23x7", "pypi:FreeTAKServer"], ["GHSA-hm3x-jwwf-jpr9", "pypi:tripleo-heat-templates"], ["GHSA-h65g-jfqg-2w6m", "pypi:calibreweb"], ["GHSA-4f7p-27jc-3c36", "pypi:waitress"], ["GHSA-gcx2-gvj7-pxv3", "pypi:mitmproxy"], ["GHSA-2q4g-wfm6-5fpm", "pypi:salt"], ["GHSA-mfjm-vh54-3f96", "pypi:scrapy"], ["GHSA-vqp6-j452-j6wp", "pypi:nova"], ["GHSA-6pc9-xqrg-wfqw", "pypi:httpie"], ["GHSA-9988-f88m-mr42", "pypi:FreeTAKServer-UI"], ["GHSA-9w4w-cpc8-h2fq", "pypi:httpie"], ["GHSA-4fx9-vc88-q2xc", "pypi:tensorflow"], ["GHSA-fh5v-5f35-2rv2", "pypi:ansible"], ["GHSA-3872-f48p-pxqj", "pypi:weblate"], ["GHSA-7x48-7466-3g33", "pypi:guake"], ["GHSA-p4v2-r99v-wjc2", "pypi:nicotine-plus"], ["GHSA-47wv-vhj2-g66m", "pypi:horovod"], ["GHSA-m8gq-83gh-v42v", "pypi:cvrf2csaf"], ["GHSA-gjh6-wvhq-h4qx", "pypi:FreeTAKServer-UI"], ["GHSA-9j59-75qj-795w", "pypi:pillow"], ["GHSA-7cr9-rmqr-fpqp", "pypi:FreeTAKServer-UI"], ["GHSA-gv26-jpj9-c8gq", "pypi:tensorflow"], ["GHSA-jr2m-29wj-w9qc", "pypi:FreeTAKServer-UI"], ["GHSA-f7c7-j99h-c22f", "pypi:numpy"], ["GHSA-5946-mpw5-pqxx", "pypi:cobbler"], ["GHSA-rpx7-33j2-xx9x", "pypi:nemo-toolkit"], ["GHSA-247x-2f9f-5wp7", "pypi:tensorflow"], ["GHSA-98j8-c9q4-r38g", "pypi:tensorflow"], ["GHSA-vp9j-rghq-8jhh", "pypi:ansible"], ["GHSA-4v5p-v5h9-6xjx", "pypi:tensorflow"], ["GHSA-9px9-73fg-3fqp", "pypi:tensorflow"], ["GHSA-95rw-fx8r-36v6", "pypi:django"], ["GHSA-9p77-mmrw-69c7", "pypi:tensorflow"], ["GHSA-x7jh-595q-wq82", "pypi:ansible"], ["GHSA-9c78-vcq7-7vxq", "pypi:tensorflow"], ["GHSA-9gwq-6cwj-47h3", "pypi:tensorflow"], ["GHSA-8jj7-5vxc-pg2q", "pypi:tensorflow"], ["GHSA-j3mj-fhpq-qqjj", "pypi:tensorflow"], ["GHSA-24x4-6qmh-88qg", "pypi:tensorflow"], ["GHSA-43jf-985q-588j", "pypi:tensorflow"], ["GHSA-428x-9xc2-m8mj", "pypi:tensorflow"], ["GHSA-vqj2-4v8m-8vrq", "pypi:mlflow"], ["GHSA-v3f7-j968-4h5f", "pypi:tensorflow"], ["GHSA-3v7g-4pg3-7r6j", "pypi:apache-airflow"], ["GHSA-8cxv-76p7-jxwr", "pypi:tensorflow"], ["GHSA-gwcx-jrx4-92w2", "pypi:tensorflow"], ["GHSA-f85h-23mf-2fwh", "pypi:ansible"], ["GHSA-q85f-69q7-55h2", "pypi:tensorflow"], ["GHSA-qx3f-p745-w4hr", "pypi:tensorflow"], ["GHSA-6gmv-pjp9-p8w8", "pypi:tensorflow"], ["GHSA-92x2-jw7w-xvvx", "pypi:twisted"], ["GHSA-5qw5-89mw-wcg2", "pypi:tensorflow"], ["GHSA-87v6-crgm-2gfj", "pypi:tensorflow"], ["GHSA-44qp-9wwf-734r", "pypi:tensorflow"], ["GHSA-c582-c96p-r5cq", "pypi:tensorflow"], ["GHSA-wc4g-r73w-x8mm", "pypi:tensorflow"], ["GHSA-4j82-5ccr-4r8v", "pypi:tensorflow"], ["GHSA-8rcj-c8pj-v3m3", "pypi:tensorflow"], ["GHSA-m2c7-42rf-c62f", "pypi:motioneye"], ["GHSA-fhpf-pp6p-55qc", "pypi:treq"], ["GHSA-m4hf-j54p-p353", "pypi:tensorflow"], ["GHSA-rww7-2gpw-fv6j", "pypi:tensorflow"], ["GHSA-gcvh-66ff-4mwm", "pypi:tensorflow"], ["GHSA-65xw-pcqw-hjrh", "pypi:apache-airflow"], ["GHSA-p867-fxfr-ph2w", "pypi:splunk-sdk"], ["GHSA-5545-2q6w-2gh6", "pypi:numpy"], ["GHSA-h39q-95q5-9jfp", "pypi:ansible"], ["GHSA-8wr4-2wm6-w3pr", "pypi:b2"], ["GHSA-fx5c-h9f6-rv7c", "pypi:tensorflow"], ["GHSA-gf2j-f278-xh4v", "pypi:tensorflow"], ["GHSA-785x-qw4v-6872", "pypi:ansible"], ["GHSA-6cw3-g6wv-c2xv", "pypi:django"], ["GHSA-gjqc-q9g6-q2j3", "pypi:tensorflow"], ["GHSA-j667-c2hm-f2wp", "pypi:ansible"], ["GHSA-34f9-hjfq-rr8j", "pypi:tensorflow"], ["GHSA-627q-g293-49q7", "pypi:tensorflow"], ["GHSA-wfjw-w6pv-8p7f", "pypi:Flask-AppBuilder"], ["GHSA-qj5r-f9mv-rffh", "pypi:tensorflow"], ["GHSA-23hm-7w47-xw72", "pypi:tensorflow"], ["GHSA-c94w-c95p-phf8", "pypi:tensorflow"], ["GHSA-vq36-27g6-p492", "pypi:tensorflow"], ["GHSA-6445-fm66-fvq2", "pypi:tensorflow"], ["GHSA-pfjj-m3jj-9jc9", "pypi:tensorflow"], ["GHSA-6jp6-9rf9-gc66", "pypi:vyper"], ["GHSA-43q8-3fv7-pr5x", "pypi:tensorflow"], ["GHSA-77gp-3h4r-6428", "pypi:tensorflow"], ["GHSA-x4qx-4fjv-hmw6", "pypi:tensorflow"], ["GHSA-h6gw-r52c-724r", "pypi:tensorflow"], ["GHSA-5f2r-qp73-37mr", "pypi:tensorflow"], ["GHSA-vjg4-v33c-ggc4", "pypi:tensorflow"], ["GHSA-fq86-3f29-px2c", "pypi:tensorflow"], ["GHSA-9x52-887g-fhc2", "pypi:tensorflow"], ["GHSA-rrx2-r989-2c43", "pypi:tensorflow"], ["GHSA-c6fh-56w7-fvjw", "pypi:tensorflow"], ["GHSA-hhm3-48h2-597v", "pypi:apache-superset"], ["GHSA-98p5-x8x4-c9m5", "pypi:tensorflow"], ["GHSA-wm93-f238-7v37", "pypi:tensorflow"], ["GHSA-8r7c-3cm2-3h8f", "pypi:tensorflow"], ["GHSA-3mw4-6rj6-74g5", "pypi:tensorflow"], ["GHSA-4w8p-x6g8-fv64", "pypi:calibreweb"], ["GHSA-fpcp-9h7m-ffpx", "pypi:tensorflow"], ["GHSA-f7qw-5fgj-247x", "pypi:plone.app.contenttypes"], ["GHSA-fq6p-6334-8gr4", "pypi:tensorflow"], ["GHSA-f2vv-v9cg-qhh7", "pypi:tensorflow"], ["GHSA-7p79-6x2v-5h88", "pypi:sanic"], ["GHSA-6cm4-gm85-972c", "pypi:cobbler"], ["GHSA-4hvf-hxvg-f67v", "pypi:tensorflow"], ["GHSA-vg27-hr3v-3cqv", "pypi:pollbot"], ["GHSA-wcv5-vrvr-3rx2", "pypi:tensorflow"], ["GHSA-pqrv-8r2f-7278", "pypi:tensorflow"], ["GHSA-w67g-6gjv-c599", "pypi:powerline-gitstatus"], ["GHSA-r8gm-v65f-c973", "pypi:acryl-datahub"], ["GHSA-rm2x-hgr8-w343", "pypi:lief"], ["GHSA-7wr6-fj4x-893v", "pypi:rdiffweb"], ["GHSA-m678-f26j-3hrp", "pypi:jupyter-core"], ["GHSA-8r99-h8j2-rw64", "pypi:twisted"], ["GHSA-3q8r-f3pj-3gc4", "pypi:apache-airflow"], ["GHSA-qrw5-5h28-6cmg", "pypi:django"], ["GHSA-824x-jcxf-hpfg", "pypi:rdiffweb"], ["GHSA-j4j9-7hg9-97g6", "pypi:poetry"], ["GHSA-rj5f-vm79-5j84", "pypi:octoprint"], ["GHSA-47xc-9rr2-q7p4", "pypi:azure-cli"], ["GHSA-f42p-vc8p-7x54", "pypi:mobsf"], ["GHSA-9g3v-v24q-jj5p", "pypi:rdiffweb"], ["GHSA-8g9m-vv69-7j99", "pypi:rdiffweb"], ["GHSA-pc6f-259w-w3j6", "pypi:label-studio"], ["GHSA-cpx3-93w7-457x", "pypi:ansible"], ["GHSA-vw39-2wj9-4q86", "pypi:django-mfa2"], ["GHSA-jw36-mrvg-j5fx", "pypi:rdiffweb"], ["GHSA-qv37-mfjf-42h8", "pypi:pulp-ansible"], ["GHSA-99j5-fvg3-54pm", "pypi:rdiffweb"], ["GHSA-w596-4wvx-j9j6", "pypi:py"], ["GHSA-x8x2-wc2h-wc48", "pypi:rdiffweb"], ["GHSA-hff2-x2j9-gxgv", "pypi:keylime"], ["GHSA-92gf-p376-6r9r", "pypi:rdiffweb"], ["GHSA-p373-jqfm-j6wr", "pypi:Shinken"], ["GHSA-vg46-2rrj-3647", "pypi:twisted"], ["GHSA-9jjw-hf72-3mxw", "pypi:tensorflow"], ["GHSA-3fhq-72hw-jqwv", "pypi:rdiffweb"], ["GHSA-x58j-j539-w8mv", "pypi:vyper"], ["GHSA-cg8c-gc2j-2wf7", "pypi:werkzeug"], ["GHSA-38hf-c37x-32hv", "pypi:lief"], ["GHSA-hrrm-895h-xh34", "pypi:rdiffweb"], ["GHSA-6p56-wp2h-9hxr", "pypi:numpy"], ["GHSA-53qw-q765-4fww", "pypi:django"], ["GHSA-rqjh-jp2r-59cj", "pypi:nltk"], ["GHSA-wrp6-9w7f-3wxg", "pypi:tensorflow"], ["GHSA-w9m4-7w72-r766", "pypi:onionshare-cli"], ["GHSA-rcrv-228c-gprj", "pypi:bitlyshortener"], ["GHSA-39ph-wr67-j4xq", "pypi:loguru"], ["GHSA-8rh6-h94m-vj54", "pypi:cvxopt"], ["GHSA-vgmw-9cww-qq99", "pypi:calibreweb"], ["GHSA-pq7m-3gw7-gq5x", "pypi:ipython"], ["GHSA-x7wr-283h-5h2v", "pypi:onionshare-cli"], ["GHSA-hx7c-qpfq-xcrp", "pypi:django-cms"], ["GHSA-rhq2-3vr9-6mcr", "pypi:gradio"], ["GHSA-q4xr-rc97-m4xx", "pypi:celery"], ["GHSA-5f5c-687x-g5qm", "pypi:pyo"], ["GHSA-756h-r2c9-qp5j", "pypi:gerapy"], ["GHSA-g4c2-ghfg-g5rh", "pypi:Products.ATContentTypes"], ["GHSA-jrh2-hc4r-7jwx", "pypi:django"], ["GHSA-fxmx-pfm2-85m2", "pypi:codechecker"], ["GHSA-gcv9-6737-pjqw", "pypi:jupyter-server-proxy"], ["GHSA-8w54-22w9-3g8f", "pypi:Products.CMFPlone"], ["GHSA-ch22-x2v3-v6vq", "pypi:onionshare-cli"], ["GHSA-xqxm-2rpm-3889", "pypi:wagtail"], ["GHSA-xrcv-f9gm-v42c", "pypi:pillow"], ["GHSA-wxr6-29pv-ch68", "pypi:vyper"], ["GHSA-8vj2-vxx3-667w", "pypi:pillow"], ["GHSA-pw3c-h7wp-cvhx", "pypi:pillow"], ["GHSA-gjj5-998g-v36v", "pypi:onionshare-cli"], ["GHSA-99p8-9p2c-49j4", "pypi:onionshare-cli"], ["GHSA-r478-c2pc-m7gx", "pypi:dnslib"], ["GHSA-h29c-wcm8-883h", "pypi:onionshare-cli"], ["GHSA-xp7p-3gx7-j6wx", "pypi:tensorflow"], ["GHSA-9w7f-m4j4-j3xw", "pypi:gerapy"], ["GHSA-9236-8w7q-rmrv", "pypi:archivy"], ["GHSA-f8m6-h2c7-8h9x", "pypi:nltk"], ["GHSA-jh82-c5jw-pxpc", "pypi:onionshare-cli"], ["GHSA-8434-v7xw-8m9x", "pypi:APKLeaks"], ["GHSA-cvp7-c586-cmf4", "pypi:loguru"], ["GHSA-h56g-v4vp-q9q6", "pypi:calibreweb"], ["GHSA-68vr-8f46-vc9f", "pypi:onionshare-cli"], ["GHSA-2vj5-px25-gjrp", "pypi:pytorch-lightning"], ["GHSA-8c5j-9r9f-c6w8", "pypi:django-filter"], ["GHSA-fh56-85cw-5pq6", "pypi:ujson"], ["GHSA-qc9x-gjcv-465w", "pypi:pipenv"], ["GHSA-4jh2-3c85-q67h", "pypi:apache-airflow"], ["GHSA-jgm9-xpfj-4fq6", "pypi:onionshare-cli"], ["GHSA-9hg3-hmmf-c3gr", "pypi:nemo-toolkit"], ["GHSA-984m-rj28-8c6x", "pypi:plone"], ["GHSA-2fc2-6r4j-p65h", "pypi:numpy"], ["GHSA-f88q-22g8-frcg", "pypi:cobbler"], ["GHSA-hjp5-hv33-q58g", "pypi:plone"], ["GHSA-x33v-f3gp-gw2c", "pypi:pymongo"], ["GHSA-8787-63px-3m23", "pypi:cobbler"], ["GHSA-v5rq-w2xm-7g5f", "pypi:mysql-connector-python"], ["GHSA-g3p5-fjj9-h8gj", "pypi:pip"], ["GHSA-4xf6-xr96-7vmp", "pypi:djblets"], ["GHSA-qgfg-gvff-523v", "pypi:python-glanceclient"], ["GHSA-8vwv-2v7v-jmgr", "pypi:horizon"], ["GHSA-wpmr-q825-x4c6", "pypi:python-apt"], ["GHSA-92pw-mff9-jqgm", "pypi:salt"], ["GHSA-hg3w-7hj9-m3f7", "pypi:url_regex"], ["GHSA-8936-44gw-7664", "pypi:tripleo-heat-templates"], ["GHSA-cfmr-38g9-f2h7", "pypi:pillow"], ["GHSA-rpv4-63g3-9x23", "pypi:Radicale"], ["GHSA-f7cm-ccfp-3q4r", "pypi:django"], ["GHSA-ch3j-w953-hfcm", "pypi:graphite-web"], ["GHSA-qhch-g8qr-p497", "pypi:cinder"], ["GHSA-jw88-wxv5-7c4f", "pypi:pyftpdlib"], ["GHSA-wf9j-m9fv-92gq", "pypi:ovirt-engine-sdk-python"], ["GHSA-q9h8-gpw5-c95c", "pypi:matrix-sydent"], ["GHSA-vpqp-hx68-p2wx", "pypi:suds"], ["GHSA-9x66-ghqx-8g5r", "pypi:pyftpdlib"], ["GHSA-fj24-ghp9-39v3", "pypi:ansible"], ["GHSA-j556-q367-2gw6", "pypi:roundup"], ["GHSA-ch5v-fhg8-7gv9", "pypi:matrix-synapse"], ["GHSA-q2rq-qgcf-m22w", "pypi:web2py"], ["GHSA-8gv6-x88p-3f6h", "pypi:pyftpdlib"], ["GHSA-8xgx-75qw-6268", "pypi:pyftpdlib"], ["GHSA-cppw-2mf8-qpm5", "pypi:matrix-synapse"], ["GHSA-p9wq-mjh8-q72m", "pypi:keystonemiddleware"], ["GHSA-8m9x-pxwq-j236", "pypi:pillow"], ["GHSA-fj35-m94r-9h4c", "pypi:MISP-maltego"], ["GHSA-jr83-vr4j-mp6p", "pypi:web2py"], ["GHSA-6h8x-73fx-q2h9", "pypi:plone"], ["GHSA-2r2f-g8mw-9gvr", "pypi:tensorflow"], ["GHSA-hc2f-7r5r-r2hg", "pypi:tensorflow"], ["GHSA-cf9m-q836-vf26", "pypi:swift"], ["GHSA-m7m4-4vm8-55wg", "pypi:pyamf"], ["GHSA-xrp2-fhq4-4q3w", "pypi:tensorflow"], ["GHSA-443j-6p7g-6v4w", "pypi:mistral"], ["GHSA-cwwh-4382-6fwr", "pypi:dulwich"], ["GHSA-5f3f-pg2c-cxcv", "pypi:pyftpdlib"], ["GHSA-fqh9-2qgg-h84h", "pypi:Jinja2"], ["GHSA-625g-gx8c-xcmg", "pypi:django"], ["GHSA-vfg9-phjp-9frw", "pypi:kallithea"], ["GHSA-652x-xj99-gmcc", "pypi:requests"], ["GHSA-hcjf-rp5h-g5h3", "pypi:salt"], ["GHSA-96hw-v598-jvgh", "pypi:cobbler"], ["GHSA-39mj-fpg2-3jrg", "pypi:lief"], ["GHSA-89c9-3758-737w", "pypi:keycloak-httpd-client-install"], ["GHSA-rqw2-hhrf-7936", "pypi:keystone"], ["GHSA-g53g-q539-93cv", "pypi:scout-browser"], ["GHSA-8ppf-x4gr-2x7g", "pypi:sqlite-web"], ["GHSA-3f2c-jm6v-cr35", "pypi:django"], ["GHSA-c8c8-9472-w52h", "pypi:django"], ["GHSA-cwpm-f78v-7m5c", "pypi:tensorflow"], ["GHSA-m269-wj6g-c459", "pypi:pysaml2"], ["GHSA-v4w5-p2hg-8fh6", "pypi:urllib3"], ["GHSA-8wwm-6264-x792", "pypi:tensorflow"], ["GHSA-4749-p7rx-8jjj", "pypi:tlslite"], ["GHSA-8g72-gq68-6gqh", "pypi:plone"], ["GHSA-f8vc-f28w-x9c9", "pypi:apache-superset"], ["GHSA-gv85-wgxc-vc56", "pypi:web2py"], ["GHSA-hf26-vvmx-x8c8", "pypi:plone"], ["GHSA-v8wm-g9f2-xjv4", "pypi:matrix-synapse"], ["GHSA-pwx5-xg7g-wpc5", "pypi:tweepy"], ["GHSA-qwqv-j7jr-4hp6", "pypi:python-libnmap"], ["GHSA-4rrr-j7ff-r844", "pypi:python-keystoneclient"], ["GHSA-f4rr-5m7v-wxcw", "pypi:tensorflow"], ["GHSA-92mr-v722-f48m", "pypi:jupyter-notebook"], ["GHSA-f8pg-wp5j-rjxx", "pypi:plone"], ["GHSA-qpg2-vx7j-3869", "pypi:reportlab"], ["GHSA-pcqv-c46v-2p4v", "pypi:ansible"], ["GHSA-f5h9-3hpf-9j8m", "pypi:plone"], ["GHSA-wf44-4mgj-rwvx", "pypi:neutron"], ["GHSA-q73f-vjc2-3gqf", "pypi:glance"], ["GHSA-vxf2-7rc3-pxmx", "pypi:cheetah"], ["GHSA-pvhv-qwc8-r2pg", "pypi:plone"], ["GHSA-2p9q-h29j-3f5v", "pypi:tensorflow"], ["GHSA-fxwr-2vxm-cg7p", "pypi:swift"], ["GHSA-qphh-5fv5-2mjj", "pypi:plone"], ["GHSA-4793-w44w-m7xm", "pypi:plone"], ["GHSA-56p3-rrp4-2j82", "pypi:plone"], ["GHSA-4894-5vqc-6r2r", "pypi:django"], ["GHSA-54qj-48vx-cr9f", "pypi:django"], ["GHSA-gx6w-hcw3-5r37", "pypi:plone"], ["GHSA-4g82-3jcr-q52w", "pypi:ctx"], ["GHSA-rr52-wg7f-8875", "pypi:logilab-common"], ["GHSA-4gv5-qhvr-36vv", "pypi:pip"], ["GHSA-xjmj-p278-4jp5", "pypi:nova"], ["GHSA-793v-r35j-9rp9", "pypi:openstack-magnum"], ["GHSA-vq3h-3q7v-9prw", "pypi:django"], ["GHSA-r7q7-xcjw-qx8q", "pypi:tqdm"], ["GHSA-4c42-4rxm-x6qf", "pypi:django"], ["GHSA-hx9q-2mx4-m4pg", "pypi:tensorflow"], ["GHSA-67rh-9p29-vrxr", "pypi:nova"], ["GHSA-r8g9-w4f3-9crm", "pypi:lmdb"], ["GHSA-w8gx-hhcx-px6w", "pypi:tripleo-heat-templates"], ["GHSA-j6xh-q826-55jw", "pypi:nova"], ["GHSA-45h5-cqqw-9rjw", "pypi:aubio"], ["GHSA-v7mh-3jgf-r26c", "pypi:swift"], ["GHSA-j67j-8hrp-76xm", "pypi:plone"], ["GHSA-q5qw-4364-5hhm", "pypi:django"], ["GHSA-j7j6-7hfx-5522", "pypi:waitress"], ["GHSA-6fgf-x7wg-hp8r", "pypi:plone"], ["GHSA-gf2q-j2qq-pjf2", "pypi:keystone"], ["GHSA-wxmr-7xjv-8xqw", "pypi:django-markupfield"], ["GHSA-pwjq-6wrh-5w8q", "pypi:onionshare-cli"], ["GHSA-5fp8-c45m-256p", "pypi:apache-superset"], ["GHSA-43hc-pwvx-pmfg", "pypi:nova"], ["GHSA-2j23-fwqm-mgwr", "pypi:keystone"], ["GHSA-wxcw-rqxc-hj85", "pypi:duplicity"], ["GHSA-cw6w-4rcx-xphc", "pypi:numpy"], ["GHSA-5mj6-643f-2g85", "pypi:nova"], ["GHSA-86qj-4h55-fvpw", "pypi:openstack-heat"], ["GHSA-25jh-5h5r-h33m", "pypi:plone"], ["GHSA-p3xv-97g8-4wmj", "pypi:python-swiftclient"], ["GHSA-cqmr-rcpr-cxh3", "pypi:ansible"], ["GHSA-gp69-xcm6-ffqj", "pypi:web2py"], ["GHSA-jrqm-v8cv-53ww", "pypi:matrix-synapse"], ["GHSA-h2wq-prv9-2f56", "pypi:tensorflow"], ["GHSA-22jm-p2vv-j2hc", "pypi:plone"], ["GHSA-xc4g-7vw8-924h", "pypi:nova"], ["GHSA-rp8m-h266-53jh", "pypi:python-apt"], ["GHSA-p9cv-hrxr-fxx8", "pypi:restkit"], ["GHSA-7q8x-38mc-p84f", "pypi:mako"], ["GHSA-5wpj-c6f7-24x8", "pypi:tensorflow"], ["GHSA-82j9-wfcf-9v2h", "pypi:plone"], ["GHSA-vcx4-fpmp-mvv6", "pypi:octoprint"], ["GHSA-mfmj-gwg3-vhw7", "pypi:nova"], ["GHSA-hpv5-v8g5-c864", "pypi:mistune"], ["GHSA-574p-6fw4-4hw8", "pypi:pulpcore"], ["GHSA-r5cj-wv24-92p5", "pypi:django"], ["GHSA-7372-q459-jxhr", "pypi:pyxdg"], ["GHSA-pgxh-wfw4-jx2v", "pypi:django"], ["GHSA-54ch-gjq5-4976", "pypi:tensorflow"], ["GHSA-2ch8-f849-pjg3", "pypi:ajenti"], ["GHSA-xp26-p53h-6h2p", "pypi:lxml"], ["GHSA-q95h-vc86-hv77", "pypi:wolfcrypt"], ["GHSA-66vj-393f-hxfv", "pypi:swift"], ["GHSA-j24g-gm76-j829", "pypi:weblate"], ["GHSA-4cvm-5776-jx9f", "pypi:ansible"], ["GHSA-fgjh-x3f8-8gmh", "pypi:saleor"], ["GHSA-53mr-44pp-crf4", "pypi:pip"], ["GHSA-w6pw-5gh5-4952", "pypi:plone"], ["GHSA-r64q-w8jr-g9qp", "pypi:urllib3"], ["GHSA-5jrq-582v-9767", "pypi:admesh"], ["GHSA-87r7-q54j-f9qg", "pypi:murano-dashboard"], ["GHSA-8rjr-6qq5-pj9p", "pypi:rsa"], ["GHSA-jhm7-38xj-pvm8", "pypi:cobbler"], ["GHSA-738x-v49g-p6hx", "pypi:scalyr-agent-2"], ["GHSA-296w-6qhq-gf92", "pypi:django"], ["GHSA-v3hp-f8qr-cf3p", "pypi:plone"], ["GHSA-75c9-jrh4-79mc", "pypi:tensorflow"], ["GHSA-hq4r-47qc-3jhc", "pypi:django-crm"], ["GHSA-fv25-wrff-wf86", "pypi:tensorflow"], ["GHSA-w7rq-8f2g-jvqr", "pypi:djblets"], ["GHSA-fp6p-5xvw-m74f", "pypi:django"], ["GHSA-3mwg-gp5g-fv3q", "pypi:feedparser"], ["GHSA-vmcc-4p4x-x7wg", "pypi:matrix-synapse"], ["GHSA-mrxv-65rv-6hxq", "pypi:keystone"], ["GHSA-rv8h-p43r-4x5r", "pypi:oauth2"], ["GHSA-3g6w-4m7x-97v6", "pypi:plone"], ["GHSA-g8xg-jgj6-49r3", "pypi:django"], ["GHSA-rcv6-7hmv-fj7h", "pypi:aubio"], ["GHSA-m923-w2gj-v43g", "pypi:graphite-web"], ["GHSA-jf66-3q76-h5p5", "pypi:keylime"], ["GHSA-cw58-gpgw-hwx2", "pypi:plone"], ["GHSA-9cwg-mhxf-hh59", "pypi:django"], ["GHSA-8r7q-cvjq-x353", "pypi:Jinja2"], ["GHSA-72p9-6gc7-q93r", "pypi:neutron"], ["GHSA-rg52-j87w-pf83", "pypi:Products.CMFPlone"], ["GHSA-89rq-27xp-vgv7", "pypi:plone"], ["GHSA-cpcw-p965-wpqx", "pypi:rtslib-fb"], ["GHSA-vg8g-jpm9-jh8r", "pypi:pyanyapi"], ["GHSA-q3cj-2r34-2cwc", "pypi:cryptography"], ["GHSA-gwf7-vfjf-wf6x", "pypi:matrix-sydent"], ["GHSA-q7q2-qf2q-rw3w", "pypi:django"], ["GHSA-hr59-35cr-qf43", "pypi:plone"], ["GHSA-8f6m-gfq9-g33v", "pypi:html5lib"], ["GHSA-gv98-g628-m9x5", "pypi:django"], ["GHSA-694v-63fq-fmr4", "pypi:scout-browser"], ["GHSA-wwwh-47wp-m522", "pypi:ansible"], ["GHSA-8q2m-pwxf-jc7g", "pypi:python-keystoneclient"], ["GHSA-fff8-4w9p-7v76", "pypi:pygments"], ["GHSA-5xm4-jmpw-p6j3", "pypi:ansible"], ["GHSA-cqmh-mpx2-g633", "pypi:python-cjson"], ["GHSA-8x3m-m3x9-54fj", "pypi:oauthenticator"], ["GHSA-7qfw-j7hp-v45g", "pypi:django"], ["GHSA-rc9w-5c64-9vqq", "pypi:tensorflow"], ["GHSA-pxxv-rv32-2qgv", "pypi:nova"], ["GHSA-mg66-qvc5-rm93", "pypi:tensorflow"], ["GHSA-pg2w-x9wp-vw92", "pypi:requests"], ["GHSA-w799-prg3-cx77", "pypi:python-jose"], ["GHSA-34wj-p5jm-2p96", "pypi:python-docx"], ["GHSA-2655-q453-22f9", "pypi:django"], ["GHSA-66c7-5pwv-mm3j", "pypi:ansible"], ["GHSA-cfj3-7x9c-4p3h", "pypi:requests"], ["GHSA-h48f-q7rw-hvr7", "pypi:tensorflow"], ["GHSA-57qv-h9m7-jxfg", "pypi:marcador"], ["GHSA-q326-jhw3-699g", "pypi:ipython"], ["GHSA-p3h7-3c45-qj4v", "pypi:keyring"], ["GHSA-49m5-2838-q2rv", "pypi:ansible"], ["GHSA-5889-7v45-q28m", "pypi:tensorflow"], ["GHSA-92hc-c226-32q7", "pypi:nova"], ["GHSA-27x4-j476-jp5f", "pypi:setuptools"], ["GHSA-5h2q-4hrp-v9rr", "pypi:django"], ["GHSA-q45h-chc8-hvp6", "pypi:swift"], ["GHSA-q46g-v7r4-9vhr", "pypi:plone"], ["GHSA-9gj2-ph57-56f5", "pypi:tensorflow"], ["GHSA-mqwh-r366-4224", "pypi:cabot"], ["GHSA-9m4g-f42q-vrrh", "pypi:plone"], ["GHSA-g4rw-82hq-8jpr", "pypi:MapProxy"], ["GHSA-g2j5-7vgx-6xrx", "pypi:cinder"], ["GHSA-h5g4-ppwx-48q2", "pypi:tensorflow"], ["GHSA-crhm-qpjc-cm64", "pypi:django"], ["GHSA-p258-xmh3-72pv", "pypi:nova"], ["GHSA-5whw-5cmm-9jw4", "pypi:plone"], ["GHSA-gwvq-rgqf-993f", "pypi:python-keystoneclient"], ["GHSA-4g62-mfwx-4q48", "pypi:slixmpp"], ["GHSA-6w93-4c4p-xv2x", "pypi:plone"], ["GHSA-859j-668v-mrr6", "pypi:plone"], ["GHSA-xfjq-9rxq-ph6m", "pypi:plone"], ["GHSA-3cwm-7jmm-774w", "pypi:Beaker"], ["GHSA-6g7x-4c7m-g63m", "pypi:vyper"], ["GHSA-9772-cwx9-r4cj", "pypi:simplejson"], ["GHSA-hvxr-2fvv-c3wq", "pypi:neutron"], ["GHSA-3g56-2hh3-35ph", "pypi:sosreport"], ["GHSA-mm32-jw73-9227", "pypi:plone"], ["GHSA-8q2h-4mq6-396j", "pypi:cabot"], ["GHSA-8mc4-2xrc-g582", "pypi:plone"], ["GHSA-r7w6-p47g-vj53", "pypi:django"], ["GHSA-x7r7-wmj8-vv5g", "pypi:octoprint"], ["GHSA-52wr-3vww-rmpq", "pypi:SOAPpy"], ["GHSA-x8xr-rm9r-7mvf", "pypi:nova"], ["GHSA-78vx-ggch-wghm", "pypi:django"], ["GHSA-588w-w6mv-3cw5", "pypi:ansible"], ["GHSA-683w-84m7-p8pw", "pypi:plone"], ["GHSA-wprr-mc54-c62q", "pypi:plone"], ["GHSA-7xx3-qp5w-fw96", "pypi:jupyterhub"], ["GHSA-3x58-8qmv-wqw5", "pypi:aubio"], ["GHSA-ffqj-6fqr-9h24", "pypi:pyjwt"], ["GHSA-c35g-jr5f-h83p", "pypi:SleekXMPP"], ["GHSA-wcpc-f63g-x26q", "pypi:Py2Play"], ["GHSA-cxw7-85xm-3xrc", "pypi:plone"], ["GHSA-grwx-4p5v-9g2g", "pypi:plone"], ["GHSA-q9g5-98pm-w6q7", "pypi:cobbler"], ["GHSA-j5cc-3h6r-jqh4", "pypi:zope"], ["GHSA-7f2c-vp52-gmfw", "pypi:keystonemiddleware"], ["GHSA-w6g9-xccc-347h", "pypi:plone.app.contenttypes"], ["GHSA-cq5g-924m-7fxh", "pypi:plone"], ["GHSA-3qr5-h7w4-3gx3", "pypi:donfig"], ["GHSA-7hxc-mwx7-5hmc", "pypi:plone"], ["GHSA-g7g8-mx45-x4c8", "pypi:aubio"], ["GHSA-j6f7-hghw-g437", "pypi:bottle"], ["GHSA-j544-7q9p-6xp8", "pypi:werkzeug"], ["GHSA-frgw-fgh6-9g52", "pypi:numpy"], ["GHSA-77fq-4xf5-hph4", "pypi:tensorflow"], ["GHSA-376m-3rm2-9jm6", "pypi:ipsilon"], ["GHSA-4r2w-w73w-36jm", "pypi:eyeD3"], ["GHSA-jwpw-ppj5-7h4w", "pypi:keystone"], ["GHSA-vcwx-8mqh-2557", "pypi:aubio"], ["GHSA-q6w2-jxcm-2crj", "pypi:pyftpdlib"], ["GHSA-97cv-6pjf-5f9q", "pypi:asyncssh"], ["GHSA-g5m2-22h2-rr3j", "pypi:logilab-common"], ["GHSA-hhmf-7rgg-gcw5", "pypi:plone"], ["GHSA-873q-wpqr-xfgw", "pypi:bottle"], ["GHSA-42q4-9xf9-f67x", "pypi:apache-superset"], ["GHSA-799h-qr84-pcrp", "pypi:kallithea"], ["GHSA-c5h8-cq4v-cvfm", "pypi:pip"], ["GHSA-rvq6-mrpv-m6rm", "pypi:django"], ["GHSA-w358-rj93-r5qv", "pypi:apache-superset"], ["GHSA-r7pj-rvwg-vxhr", "pypi:glance"], ["GHSA-h88f-r7cw-8fv3", "pypi:apache-airflow"], ["GHSA-wmhw-fvg9-87fc", "pypi:glance"], ["GHSA-wrf2-2rch-cmr9", "pypi:plone"], ["GHSA-pm48-cvv2-29q5", "pypi:ansible"], ["GHSA-6565-fg86-6jcx", "pypi:django"], ["GHSA-r9jw-mwhq-wp62", "pypi:pyjwt"], ["GHSA-59w8-4wm2-4xw8", "pypi:django"], ["GHSA-w66p-78g4-mr7g", "pypi:keystone"], ["GHSA-vjjp-9r83-22rc", "pypi:django"], ["GHSA-h2fp-xgx6-xh6f", "pypi:werkzeug"], ["GHSA-2vv3-56qg-g2cf", "pypi:tensorflow"], ["GHSA-q748-mcwg-xmqv", "pypi:glance"], ["GHSA-8p2c-fghc-9hj4", "pypi:pyftpdlib"], ["GHSA-58h8-44mg-r43x", "pypi:djblets"], ["GHSA-jmhj-vh4q-hhmq", "pypi:vyper"], ["GHSA-qc57-h2f7-p4hx", "pypi:plone"], ["GHSA-2q75-f7cp-w86q", "pypi:plone"], ["GHSA-7fc2-rm35-2pp7", "pypi:ipython"], ["GHSA-pj65-3pf6-c5q4", "pypi:python-apt"], ["GHSA-x7c8-4x3h-874w", "pypi:supervisor"], ["GHSA-2cvf-r9jm-4qm9", "pypi:ceilometer"], ["GHSA-9gcf-pq99-rjw3", "pypi:rply"], ["GHSA-cmg8-5c63-pg95", "pypi:horizon"], ["GHSA-62xg-239j-vxg7", "pypi:pyftpdlib"], ["GHSA-h4g7-8m7r-87r9", "pypi:pyftpdlib"], ["GHSA-hw4g-fhcp-x5mq", "pypi:pyftpdlib"], ["GHSA-v2gw-x5jf-pgwv", "pypi:mercurial"], ["GHSA-84cw-mxhv-qvv4", "pypi:Radicale"], ["GHSA-57qw-cc2g-pv5p", "pypi:lxml"], ["GHSA-97rj-p794-wq6m", "pypi:plone"], ["GHSA-vqf9-v3hc-wr54", "pypi:keycloak-httpd-client-install"], ["GHSA-fq9r-8jpm-2222", "pypi:plone"], ["GHSA-jmv9-5gx8-7xpf", "pypi:salt"], ["GHSA-5v77-j66x-4c4g", "pypi:tensorflow"], ["GHSA-9fq2-x9r6-wfmf", "pypi:numpy"], ["GHSA-pg8m-4p8j-2p56", "pypi:apache-superset"], ["GHSA-mf98-r2gf-2x3w", "pypi:keystone"], ["GHSA-hr8g-f6r6-mr22", "pypi:pillow"], ["GHSA-wqjj-hx84-v449", "pypi:django"], ["GHSA-66x7-2r56-fj77", "pypi:buildbot"], ["GHSA-89hj-xfx5-7q66", "pypi:django"], ["GHSA-4vwq-x64q-j4cj", "pypi:jupyter-notebook"], ["GHSA-cx59-cp6c-9fr8", "pypi:pyftpdlib"], ["GHSA-gvjg-r9fv-7qx9", "pypi:glance"], ["GHSA-r7rm-8j6h-r933", "pypi:pillow"], ["GHSA-2pqc-gv8q-pvqv", "pypi:django-cms"], ["GHSA-jrcv-3c5h-rh3q", "pypi:sickrage"], ["GHSA-vqh4-crjf-jjxx", "pypi:salt"], ["GHSA-hrg5-737c-2p56", "pypi:tensorflow"], ["GHSA-22jh-6gx8-f944", "pypi:elastic-apm"], ["GHSA-jhjg-w2cp-5j44", "pypi:django"], ["GHSA-pqhm-4wvf-2jg8", "pypi:tensorflow"], ["GHSA-xf37-qcvf-7m57", "pypi:salt"], ["GHSA-f8wg-36r9-7f4q", "pypi:pyftpdlib"], ["GHSA-5qpp-v56f-mqfm", "pypi:keystone"], ["GHSA-pw27-w7w4-9qc7", "pypi:django"], ["GHSA-jjvw-3h9j-p7jf", "pypi:plone"], ["GHSA-cqf7-ff9h-7967", "pypi:django"], ["GHSA-6fq2-x65v-v9h7", "pypi:ansible"], ["GHSA-x895-2wrm-hvp7", "pypi:pillow"], ["GHSA-4q2w-rw7m-xqw6", "pypi:nnabla"], ["GHSA-h8pc-j334-jjhm", "pypi:octoprint"], ["GHSA-5rrg-rr89-x9mv", "pypi:ansible"], ["GHSA-qh9x-mc42-vg4g", "pypi:django-anymail"], ["GHSA-46x4-9jmv-jc8p", "pypi:django"], ["GHSA-99xx-83jm-h24m", "pypi:crmsh"], ["GHSA-h7wm-ph43-c39p", "pypi:scrapy"], ["GHSA-5g4v-2pc6-4hh4", "pypi:ansible"], ["GHSA-mw6j-hh29-h379", "pypi:tensorflow"], ["GHSA-hhx8-cr55-qcxx", "pypi:jupyter-notebook"], ["GHSA-4pmp-38hf-rmwj", "pypi:neutron"], ["GHSA-972c-cfv8-2hq8", "pypi:swift"], ["GHSA-cjg3-q24h-9qwf", "pypi:plone.restapi"], ["GHSA-66gw-5xpf-gfp5", "pypi:ipython"], ["GHSA-p9rc-rmr5-529j", "pypi:tensorflow"], ["GHSA-g34c-mg6m-xvxj", "pypi:cobbler"], ["GHSA-5xrj-ghhp-hx7p", "pypi:glance"], ["GHSA-5ghg-233h-7j79", "pypi:pydio"], ["GHSA-69vh-662j-v988", "pypi:plone"], ["GHSA-79hj-474h-v4xv", "pypi:plone"], ["GHSA-qg47-5px9-32g7", "pypi:ansible"], ["GHSA-jjm6-4vf7-cjh4", "pypi:tensorflow"], ["GHSA-3xvg-x47j-x75w", "pypi:ansible"], ["GHSA-chqf-hx79-gxc6", "pypi:openpyxl"], ["GHSA-22q6-wwq7-2jj9", "pypi:keystone"], ["GHSA-h5rf-vgqx-wjv2", "pypi:pillow"], ["GHSA-mpg6-rgp4-35rr", "pypi:pyftpdlib"], ["GHSA-w3pw-qxjj-6prr", "pypi:plone"], ["GHSA-v9v9-xffq-rwr4", "pypi:html5lib"], ["GHSA-4vc9-4xpq-77vm", "pypi:cobbler"], ["GHSA-j57p-g33w-95c5", "pypi:horizon"], ["GHSA-fmvh-rvq5-hhjx", "pypi:matrix-synapse"], ["GHSA-vwxv-frj6-fhc9", "pypi:omero-web"], ["GHSA-qv6c-367r-3w6q", "pypi:xblock-drag-and-drop-v2"], ["GHSA-m8r9-qxx8-mrxp", "pypi:rdiffweb"], ["GHSA-mhhf-vgwh-fw9h", "pypi:Passeo"], ["GHSA-gcjf-29m9-888q", "pypi:paddlepaddle"], ["GHSA-287q-jfcp-9vhv", "pypi:django-photologue"], ["GHSA-q99p-78hp-xg5c", "pypi:graphite-web"], ["GHSA-85fp-523q-5xwc", "pypi:rdiffweb"], ["GHSA-43fp-rhv2-5gv8", "pypi:certifi"], ["GHSA-h5wp-jrqc-cwwx", "pypi:rdiffweb"], ["GHSA-3v6v-2x6p-32mc", "pypi:pgadmin4"], ["GHSA-rp2v-v467-q9vq", "pypi:guarddog"], ["GHSA-mwvp-qr62-cvjx", "pypi:nsupdate"], ["GHSA-6rmf-cv6p-4h27", "pypi:django-termsandconditions"]], "valid": [["GHSA-4r9h-x77w-mffv", "pypi:collective.task"], ["GHSA-8m3f-g62j-3vx8", "pypi:binwalk"], ["GHSA-hcpj-qp55-gfph", "pypi:gitpython"], ["GHSA-r48c-4vfj-h426", "pypi:collective.dms.basecontent"], ["GHSA-2wpw-cm9w-v4xm", "pypi:rdiffweb"], ["GHSA-5pqf-rvm7-3wgw", "pypi:collective.contact.widget"], ["GHSA-m973-4vpc-x43c", "pypi:graphite-web"], ["GHSA-v3c5-jqr6-7qm8", "pypi:future"], ["GHSA-r9hx-vwmv-q579", "pypi:setuptools"], ["GHSA-7q4r-x5qg-mmcp", "pypi:rdiffweb"], ["GHSA-2hvc-hwg3-hpvw", "pypi:paddlepaddle"], ["GHSA-g86j-hwg9-77q5", "pypi:Sentinelone"], ["GHSA-q6cq-m9gm-6q2f", "pypi:slixmpp"], ["GHSA-83pm-7v48-5jp4", "pypi:rdiffweb"], ["GHSA-894q-wpg5-mf2h", "pypi:pyRdfa3"], ["GHSA-hc37-84v3-8gmq", "pypi:ubi-reader"], ["GHSA-rc58-qr9j-cpgw", "pypi:apache-airflow-providers-apache-hive"], ["GHSA-g594-55mp-f6q8", "pypi:rdiffweb"], ["GHSA-3c5x-4hvx-qrrr", "pypi:graphite-web"], ["GHSA-m8xw-9x5x-6vh3", "pypi:py7zr"], ["GHSA-78m5-jpmf-ch7v", "pypi:guarddog"], ["GHSA-jv85-mqxj-3f9j", "pypi:sentry"], ["GHSA-639f-hxcv-84mc", "pypi:rdiffweb"], ["GHSA-qwmp-2cf2-g9g6", "pypi:wheel"], ["GHSA-wf33-6x33-wcf9", "pypi:rdiffweb"], ["GHSA-pg2f-r7pc-6fxx", "pypi:django-crm"], ["GHSA-9ggp-4jpr-7ppj", "pypi:rpyc"], ["GHSA-89px-ww3j-g2mm", "pypi:wagtail-2fa"], ["GHSA-vrcf-g539-x6h3", "pypi:rediswrapper"], ["GHSA-jqwc-jm56-wcwj", "pypi:jupyter-notebook"], ["GHSA-6g88-vr3v-76mf", "pypi:limnoria"], ["GHSA-q3p4-gw7r-wqjc", "pypi:apache-airflow"], ["GHSA-c4qh-4vgv-qc6g", "pypi:django"], ["GHSA-8rf6-w2mx-4xjh", "pypi:mitogen"], ["GHSA-v9qg-3j8p-r63v", "pypi:django"], ["GHSA-65rm-h285-5cc5", "pypi:twisted"], ["GHSA-h5jv-4p7w-64jg", "pypi:django"], ["GHSA-xjjg-vmw6-c2p9", "pypi:httpie"], ["GHSA-vx6v-2rg6-865h", "pypi:django-js-reverse"], ["GHSA-6r97-cj55-9hrq", "pypi:django"], ["GHSA-gq9m-qvpx-68hc", "pypi:werkzeug"], ["GHSA-mr7p-25v2-35wr", "pypi:nltk"], ["GHSA-3j5x-7ccf-ppgm", "pypi:recommender-xblock"], ["GHSA-p3w6-jcg4-52xh", "pypi:django-rest-registration"], ["GHSA-c6jq-h4jp-72pr", "pypi:aubio"], ["GHSA-7vvr-h4p5-m7fh", "pypi:aubio"], ["GHSA-j3jp-gvr5-7hwq", "pypi:python-engineio"], ["GHSA-ffq8-576r-v26g", "pypi:hpack"], ["GHSA-x64g-wjmw-w328", "pypi:python-ironic-inspector-client"], ["GHSA-6c7v-2f49-8h26", "pypi:django"], ["GHSA-grmf-4fq6-2r79", "pypi:aubio"], ["GHSA-5wv5-4vpf-pj6m", "pypi:flask"], ["GHSA-94mf-xfg5-r247", "pypi:invenio-app"], ["GHSA-mfv8-q39f-mgfg", "pypi:invenio-communities"], ["GHSA-9ccv-p7fg-m73x", "pypi:python-libnmap"], ["GHSA-vg35-vc9f-q7x2", "pypi:ladon"], ["GHSA-mpf2-q34c-fc6j", "pypi:scapy"], ["GHSA-h582-2pch-3xv3", "pypi:django"], ["GHSA-h92m-42h4-82f6", "pypi:tensorflow"], ["GHSA-vxh3-mvv7-265j", "pypi:invenio-records"], ["GHSA-grgm-pph5-j5h7", "pypi:ansible"], ["GHSA-j9m2-6hq2-4r3c", "pypi:invenio-previewer"], ["GHSA-j8j8-348v-wfm3", "pypi:python-saml"], ["GHSA-r6v3-hpxj-r8rv", "pypi:pyxdg"], ["GHSA-6cc5-2vg4-cc7m", "pypi:twisted"], ["GHSA-22mf-97vh-x8rw", "pypi:parso"], ["GHSA-7rp2-fm2h-wchj", "pypi:django"], ["GHSA-frxx-2m33-6wcr", "pypi:tensorflow"], ["GHSA-8p7v-2jvj-v54r", "pypi:tensorflow"], ["GHSA-mfg7-x5m7-6p8w", "pypi:tensorflow"], ["GHSA-rv62-4pmj-xw6h", "pypi:jupyter-notebook"], ["GHSA-5xc6-fpc7-4qvg", "pypi:CoAPthon"], ["GHSA-38fc-9xqv-7f7q", "pypi:SQLAlchemy"], ["GHSA-mw6v-crh8-8533", "pypi:tensorflow"], ["GHSA-943p-xc6m-c6gr", "pypi:vyper"], ["GHSA-jfq2-rj7f-9gvf", "pypi:tensorflow"], ["GHSA-rcx2-m7jp-p9wj", "pypi:jupyter-notebook"], ["GHSA-74xw-82v7-hmrm", "pypi:python-dbusmock"], ["GHSA-q492-f7gr-27rp", "pypi:tensorflow"], ["GHSA-c6fm-rgw4-8q73", "pypi:CoAPthon3"], ["GHSA-hj2j-77xm-mc5v", "pypi:vyper"], ["GHSA-f6f2-pwrj-64h3", "pypi:trytond"], ["GHSA-74vq-h4q8-x6jv", "pypi:ansible"], ["GHSA-926q-wxr6-3crq", "pypi:roundup"], ["GHSA-qx2v-j445-g354", "pypi:tensorflow"], ["GHSA-887w-45rq-vxgf", "pypi:SQLAlchemy"], ["GHSA-mh33-7rrq-662w", "pypi:urllib3"], ["GHSA-w6j4-3gh2-9f5j", "pypi:apache-airflow"], ["GHSA-462w-v97r-4m45", "pypi:vyper"], ["GHSA-8554-jxcw-454q", "pypi:webargs"], ["GHSA-gcm4-q2pg-xw89", "pypi:ipycache"], ["GHSA-2fch-jvg5-crf6", "pypi:python-gnupg"], ["GHSA-f58w-649r-qjr9", "pypi:splunk-sdk"], ["GHSA-99cv-8cvv-666c", "pypi:apache-airflow"], ["GHSA-wh4h-v3f2-r2pp", "pypi:django"], ["GHSA-32f7-cmr3-vpjv", "pypi:vyper"], ["GHSA-rv95-4wxj-6fqq", "pypi:colander"], ["GHSA-fvxv-9xxr-h7wj", "pypi:pyspark"], ["GHSA-27p5-7cw6-m45h", "pypi:unoconv"], ["GHSA-pwfw-mgfj-7g3g", "pypi:ecdsa"], ["GHSA-vfj6-275q-4pvm", "pypi:graphite-web"], ["GHSA-j7mj-748x-7p78", "pypi:pillow"], ["GHSA-67cx-rhhq-mfhq", "pypi:indico"], ["GHSA-68wv-rjrm-576p", "pypi:apache-airflow"], ["GHSA-7qqv-r2q4-jxhm", "pypi:privacyIDEA"], ["GHSA-9r8w-6x8c-6jr9", "pypi:django"], ["GHSA-8fg4-j562-mjrc", "pypi:apache-airflow"], ["GHSA-9gqg-3fxr-9hv7", "pypi:apache-airflow"], ["GHSA-337x-4q8g-prc5", "pypi:django"], ["GHSA-r28v-mw67-m5p9", "pypi:django"], ["GHSA-rprw-h62v-c2w7", "pypi:pyyaml"], ["GHSA-42fp-4hm3-j8r7", "pypi:vyper"], ["GHSA-77rc-x84q-pv4f", "pypi:apache-airflow"], ["GHSA-mh24-7wvg-v88g", "pypi:pypiserver"], ["GHSA-38rv-5jqc-m2cv", "pypi:recurly"], ["GHSA-jhjh-ghwx-6h7r", "pypi:modulemd"], ["GHSA-h4hv-m4h4-mhwg", "pypi:django"], ["GHSA-2x54-j4m3-r6wx", "pypi:sqla-yaml-fixtures"], ["GHSA-98gj-wwxm-cj3h", "pypi:mistune"], ["GHSA-xvwv-6wvx-px9x", "pypi:plone"], ["GHSA-m9mq-p2f9-cfqv", "pypi:bleach"], ["GHSA-37hp-765x-j95x", "pypi:django"], ["GHSA-2f9x-5v75-3qv4", "pypi:django"], ["GHSA-g86p-hgx5-2pfh", "pypi:buildbot"], ["GHSA-844w-j86r-4x2j", "pypi:tensorflow"], ["GHSA-g2xc-35jw-c63p", "pypi:waitress"], ["GHSA-m3jw-62m7-jjcm", "pypi:typed-ast"], ["GHSA-4ppp-gpcr-7qf6", "pypi:waitress"], ["GHSA-2mrj-435v-c2cr", "pypi:vyper"], ["GHSA-7xxv-wpxj-mx5v", "pypi:typed-ast"], ["GHSA-3c45-wgjp-7v9r", "pypi:twisted"], ["GHSA-m5ff-3wj3-8ph4", "pypi:waitress"], ["GHSA-hvmf-r92r-27hr", "pypi:django"], ["GHSA-pg36-wpm5-g57p", "pypi:waitress"], ["GHSA-5r76-cjf4-c9qx", "pypi:mayan-edms"], ["GHSA-fpwp-69xv-c67f", "pypi:aiohttp-session"], ["GHSA-m4fw-77v7-924m", "pypi:qutebrowser"], ["GHSA-xqvg-xm9m-p2c4", "pypi:mailman"], ["GHSA-h6h9-pphv-m266", "pypi:topydo"], ["GHSA-6g87-ff9q-v847", "pypi:websockets"], ["GHSA-fpcv-j2q9-vqhw", "pypi:mayan-edms"], ["GHSA-w578-j992-554x", "pypi:ansible"], ["GHSA-5h6m-9mvx-m6c5", "pypi:mayan-edms"], ["GHSA-2jc8-4r6g-282j", "pypi:python-gnupg"], ["GHSA-vqgp-4jgj-5j64", "pypi:py-evm"], ["GHSA-49qr-xh3w-h436", "pypi:jupyter-notebook"], ["GHSA-3p4q-x8f3-p7vq", "pypi:jupyter-notebook"], ["GHSA-c2fx-8r76-gh36", "pypi:python-gnupg"], ["GHSA-r3vr-prwv-86g9", "pypi:python-gnupg"], ["GHSA-32w7-9whp-cjp9", "pypi:tryton"], ["GHSA-j7c4-2xj8-wm7r", "pypi:kdcproxy"], ["GHSA-vcr5-xr9h-mvc5", "pypi:python-gnupg"], ["GHSA-vxp9-wv2f-wqmw", "pypi:apache-superset"], ["GHSA-xrr4-74mc-rpjc", "pypi:pyro"], ["GHSA-562c-5r94-xh97", "pypi:flask"], ["GHSA-hgg3-g7gr-66r7", "pypi:pycryptodome"], ["GHSA-hg4c-rgvm-964g", "pypi:pycsw"], ["GHSA-fwr5-q9rx-294f", "pypi:django-filter"], ["GHSA-3hq4-f2v6-q338", "pypi:Kotti"], ["GHSA-7g9h-c88w-r7h2", "pypi:django"], ["GHSA-8xjv-v9xq-m5h9", "pypi:pillow"], ["GHSA-cq94-qf6q-mf2h", "pypi:pysaml2"], ["GHSA-hxf9-7h4c-f5jv", "pypi:django-anymail"], ["GHSA-qc55-vm3j-74gp", "pypi:jsnapy"], ["GHSA-8jxq-75rw-fhj9", "pypi:eve"], ["GHSA-7wph-fc4w-wqp2", "pypi:django"], ["GHSA-77hv-8796-8ccp", "pypi:plone"], ["GHSA-6528-wvf6-f6qg", "pypi:pycrypto"], ["GHSA-2p78-8hh6-96xc", "pypi:feedparser"], ["GHSA-v7q8-wvvh-c97p", "pypi:zope"], ["GHSA-m85c-9mf8-m2m6", "pypi:confire"], ["GHSA-6cwv-x26c-w2q4", "pypi:jupyter-notebook"], ["GHSA-ghjx-3jg5-h6r2", "pypi:mercurial"], ["GHSA-fxpg-gg9g-76gj", "pypi:django"], ["GHSA-rwr3-c2q8-gm56", "pypi:pillow"], ["GHSA-hjf3-r7gw-9rwg", "pypi:feedparser"], ["GHSA-232r-66cg-79px", "pypi:paramiko"], ["GHSA-9pv8-q5rx-c8gq", "pypi:django_make_app"], ["GHSA-p7h9-vf92-5fj5", "pypi:plone"], ["GHSA-p7xc-35m8-57pr", "pypi:FedMsg"], ["GHSA-924m-4pmx-c67h", "pypi:pysaml2"], ["GHSA-pcwm-8jc3-qxvj", "pypi:plone"], ["GHSA-3qpr-7rmg-73v8", "pypi:AccessControl"], ["GHSA-xpm8-98mx-h4c5", "pypi:MLAlchemy"], ["GHSA-pvhp-v9qp-xf5r", "pypi:django-piston"], ["GHSA-w4vg-rf63-f3j3", "pypi:pillow"], ["GHSA-h6hq-c896-w882", "pypi:plone"], ["GHSA-p6h9-hpcg-c6gm", "pypi:plone"], ["GHSA-2qx8-589j-gcpx", "pypi:plone.app.users"], ["GHSA-m242-wc86-8768", "pypi:python-fedora"], ["GHSA-32pc-xphx-q4f6", "pypi:gunicorn"], ["GHSA-6h52-4vmh-8x4f", "pypi:feedparser"], ["GHSA-6mww-xvh7-fq4f", "pypi:koji"], ["GHSA-c2vx-49jm-h3f6", "pypi:pysaml2"], ["GHSA-cwh5-3cw7-4286", "pypi:tlslite-ng"], ["GHSA-xp5m-4c9f-498q", "pypi:django-epiceditor"], ["GHSA-48vv-2pmq-9fvv", "pypi:plone"], ["GHSA-5mc5-5j6c-qmf9", "pypi:cfscrape"], ["GHSA-8p5c-f328-9fvv", "pypi:diffoscope"], ["GHSA-hggx-3h72-49ww", "pypi:pillow"], ["GHSA-5j2h-h5hg-3wf8", "pypi:django"], ["GHSA-prr5-pfr8-q9f3", "pypi:plone"], ["GHSA-x88j-93vc-wpmp", "pypi:django"], ["GHSA-c2w9-48qc-qpj4", "pypi:ansible"], ["GHSA-ccmq-qvcp-5mrm", "pypi:owlmixin"], ["GHSA-p6h9-gw49-rqm4", "pypi:markdown2"], ["GHSA-p5wr-vp8g-q5p4", "pypi:plone"], ["GHSA-hvr8-466p-75rh", "pypi:pillow"], ["GHSA-3c5c-7235-994j", "pypi:pillow"], ["GHSA-3jqw-crqj-w8qw", "pypi:django"], ["GHSA-h95j-h2rv-qrg4", "pypi:django"], ["GHSA-6m53-c78q-7qmg", "pypi:mitmproxy"], ["GHSA-879r-7f3w-8jj3", "pypi:plone"], ["GHSA-8m3r-rv5g-fcpq", "pypi:django"], ["GHSA-pq3x-96c3-xgjg", "pypi:Products.PlonePAS"], ["GHSA-4m72-rmm9-2qjr", "pypi:feedparser"], ["GHSA-gcr6-rf47-jrgf", "pypi:tablib"], ["GHSA-fcf9-3qw3-gxmj", "pypi:cryptography"], ["GHSA-xcp8-hh74-f6mc", "pypi:oslo.middleware"], ["GHSA-r38r-qp28-2m63", "pypi:rope"], ["GHSA-9x6q-5423-w5v9", "pypi:ansible"], ["GHSA-w64c-pxjj-h866", "pypi:ansible"], ["GHSA-6mx3-3vqg-hpp2", "pypi:django"], ["GHSA-p28m-34f6-967q", "pypi:pyopenssl"], ["GHSA-9q2p-fj49-vpxj", "pypi:marshmallow"], ["GHSA-x4cm-m36h-c6qj", "pypi:ansible"], ["GHSA-rh6x-qvg7-rrmj", "pypi:ansible"], ["GHSA-wgmx-52ph-qqcw", "pypi:qutebrowser"], ["GHSA-rf4j-j272-fj86", "pypi:django"], ["GHSA-m956-frf4-m2wr", "pypi:ansible"], ["GHSA-jwcc-j78w-j73w", "pypi:ansible"], ["GHSA-jg4f-jqm5-4mgq", "pypi:ansible"], ["GHSA-2rcm-phc9-3945", "pypi:pyopenssl"], ["GHSA-f2j6-wrhh-v25m", "pypi:paramiko"], ["GHSA-cmwx-9m2h-x7v4", "pypi:ansible"], ["GHSA-cf3c-fffp-34qh", "pypi:conference-scheduler-cli"], ["GHSA-x84v-xcm2-53pg", "pypi:requests"], ["GHSA-5hg3-6c2f-f3wr", "pypi:django"], ["GHSA-v4x4-98cg-wr4g", "pypi:definitions"], ["GHSA-gfv6-cj92-g3hx", "pypi:pykmip"], ["GHSA-mr4x-c4v9-x729", "pypi:aiohttp-session"], ["GHSA-8r8j-xvfj-36f9", "pypi:ymlref"], ["GHSA-894g-6j7q-2hx6", "pypi:flask-admin"], ["GHSA-www2-v7xj-xrc6", "pypi:urllib3"], ["GHSA-p69g-f978-xxv9", "pypi:luigi"], ["GHSA-cq27-v7xp-c356", "pypi:cryptography"], ["GHSA-jj53-8fmw-f2w2", "pypi:vyper"], ["GHSA-22gh-3r9q-xf38", "pypi:mitmproxy"], ["GHSA-2j58-pwwv-x666", "pypi:sqlite-web"], ["GHSA-947x-pv47-pp3q", "pypi:pywb"], ["GHSA-fqr5-qphf-vfr8", "pypi:simiki"], ["GHSA-48mj-p7x2-5jfm", "pypi:vyper"], ["GHSA-624f-cqvr-3qw4", "pypi:Flask-AppBuilder"], ["GHSA-3q6g-vf58-7m4g", "pypi:flask-restx"], ["GHSA-p9wf-3xpg-c9g5", "pypi:OWSLib"], ["GHSA-mwgj-7x7j-6966", "pypi:parlai"], ["GHSA-98vv-pw6r-q6q4", "pypi:pillow"], ["GHSA-w873-xcqq-x922", "pypi:simiki"], ["GHSA-x38q-xg2h-rxgx", "pypi:leo"], ["GHSA-p5w8-wqhj-9hhf", "pypi:sqlparse"], ["GHSA-2ww3-fxvq-293j", "pypi:nltk"], ["GHSA-2pfh-q76x-gwvm", "pypi:ansible"], ["GHSA-gh8j-2pgf-x458", "pypi:rencode"], ["GHSA-m87f-9fvv-2mgg", "pypi:parlai"], ["GHSA-3x4c-pq33-4w3q", "pypi:jupyter-server-proxy"], ["GHSA-qhmp-h54x-38qr", "pypi:apprise"], ["GHSA-xpfp-f569-q3p2", "pypi:django"], ["GHSA-663j-rjcr-789f", "pypi:shuup"], ["GHSA-hgc3-hp6x-wpgx", "pypi:antilles-tools"], ["GHSA-j86v-p27c-73fm", "pypi:tensorflow"], ["GHSA-fr77-rrx3-cp7g", "pypi:tensorflow"], ["GHSA-3xv8-3j54-hgrp", "pypi:pillow"], ["GHSA-vcqg-3p29-xw73", "pypi:pillow"], ["GHSA-5crj-c72x-m7gq", "pypi:tensorflow"], ["GHSA-m342-ff57-4jcc", "pypi:tensorflow"], ["GHSA-7r94-xv9v-63jw", "pypi:tensorflow"], ["GHSA-8phj-f9w2-cjcc", "pypi:aim"], ["GHSA-gh8h-7j2j-qv4f", "pypi:tensorflow"], ["GHSA-cw7p-q79f-m2v7", "pypi:jupyterlab"], ["GHSA-xrqm-fpgr-6hhx", "pypi:tensorflow"], ["GHSA-9crf-c6qr-r273", "pypi:tensorflow"], ["GHSA-r8wq-qrxc-hmcm", "pypi:python-ldap"], ["GHSA-prcg-wp5q-rv7p", "pypi:tensorflow"], ["GHSA-vwhq-49r4-gj9v", "pypi:tensorflow"], ["GHSA-786j-5qwq-r36x", "pypi:tensorflow"], ["GHSA-rg3m-hqc5-344v", "pypi:tensorflow"], ["GHSA-pgcq-h79j-2f69", "pypi:tensorflow"], ["GHSA-3rcw-9p9x-582v", "pypi:tensorflow"], ["GHSA-35m5-8cvj-8783", "pypi:vyper"], ["GHSA-h67m-xg8f-fxcf", "pypi:tensorflow"], ["GHSA-7g47-xxff-9p85", "pypi:onionshare-cli"], ["GHSA-3ff2-r28g-w7h9", "pypi:tensorflow"], ["GHSA-4f99-p9c2-3j8x", "pypi:tensorflow"], ["GHSA-7pxj-m4jf-r6h2", "pypi:tensorflow"], ["GHSA-v899-28g4-qmh8", "pypi:easy-xml"], ["GHSA-374m-jm66-3vj8", "pypi:tensorflow"], ["GHSA-pf7h-h2wq-m7pg", "pypi:salt"], ["GHSA-5xp3-jfq3-5q8x", "pypi:pip"], ["GHSA-cpf4-wx82-gxp6", "pypi:tensorflow"], ["GHSA-m539-j985-hcr8", "pypi:tensorflow"], ["GHSA-7v94-64hj-m82h", "pypi:tensorflow"], ["GHSA-x3v8-c8qx-3j3r", "pypi:tensorflow"], ["GHSA-cvgx-3v3q-m36c", "pypi:tensorflow"], ["GHSA-92vm-mxjf-jqf3", "pypi:starkbank-ecdsa"], ["GHSA-f54p-f6jp-4rhr", "pypi:tensorflow"], ["GHSA-49rx-x2rw-pc6f", "pypi:tensorflow"], ["GHSA-j8c8-67vp-6mx7", "pypi:tensorflow"], ["GHSA-cqv6-3phm-hcwx", "pypi:tensorflow"], ["GHSA-qppg-v75c-r5ff", "pypi:s3scanner"], ["GHSA-5hx2-qx8j-qjqm", "pypi:tensorflow"], ["GHSA-cq76-mxrc-vchh", "pypi:tensorflow-cpu"], ["GHSA-57wx-m983-2f88", "pypi:tensorflow"], ["GHSA-p49h-hjvm-jg3h", "pypi:pillow"], ["GHSA-2p25-55c9-h58q", "pypi:tensorflow"], ["GHSA-6hpv-v2rx-c5g6", "pypi:tensorflow"], ["GHSA-6rvj-pw9w-jcvc", "pypi:onionshare-cli"], ["GHSA-vfrc-ggmc-5jwv", "pypi:django-helpdesk"], ["GHSA-fwf6-rw69-hhj4", "pypi:html-to-csv"], ["GHSA-vx6v-xg64-pmr8", "pypi:django-helpdesk"], ["GHSA-3hfw-x7gx-437c", "pypi:matrix-synapse"], ["GHSA-gpfh-jvf9-7wg5", "pypi:tensorflow"], ["GHSA-qr82-2c78-4m8h", "pypi:tensorflow"], ["GHSA-v768-w7m9-2vmm", "pypi:tensorflow"], ["GHSA-vmjw-c2vp-p33c", "pypi:tensorflow"], ["GHSA-g4gq-j4p2-j8fr", "pypi:AccessControl"], ["GHSA-c9qf-r67m-p7cg", "pypi:tensorflow"], ["GHSA-9697-98pf-4rw7", "pypi:tensorflow"], ["GHSA-3hxh-8cp2-g4hg", "pypi:vyper"], ["GHSA-4q2r-qxp6-h5j6", "pypi:quokka"], ["GHSA-hwr7-8gxx-fj5p", "pypi:tensorflow"], ["GHSA-qjj8-32p7-h289", "pypi:tensorflow"], ["GHSA-4298-89hc-6rfv", "pypi:werkzeug"], ["GHSA-g8wg-cjwc-xhhp", "pypi:tensorflow"], ["GHSA-cfpj-3q4c-jhvr", "pypi:tensorflow"], ["GHSA-5m69-3chg-6f8m", "pypi:quokka"], ["GHSA-hp4c-x6r7-6555", "pypi:tensorflow"], ["GHSA-cm5x-837x-jf3c", "pypi:tensorflow"], ["GHSA-rhrq-64mq-hf9h", "pypi:tensorflow"], ["GHSA-v82p-hv3v-p6qp", "pypi:tensorflow"], ["GHSA-f5cx-5wr3-5qrc", "pypi:tensorflow"], ["GHSA-w4xf-2pqw-5mq7", "pypi:tensorflow"], ["GHSA-87cj-px37-rc3x", "pypi:bikeshed"], ["GHSA-cgfm-62j4-v4rf", "pypi:tensorflow"], ["GHSA-hwfp-hg2m-9vr2", "pypi:pywin32"], ["GHSA-g25h-jr74-qp5j", "pypi:tensorflow"], ["GHSA-vcjj-9vg7-vf68", "pypi:tensorflow"], ["GHSA-hf6p-4rv2-9qrp", "pypi:bikeshed"], ["GHSA-r6jx-9g48-2r5r", "pypi:tensorflow"], ["GHSA-3xg5-6c3j-vp8x", "pypi:quokka"], ["GHSA-ch4f-829c-v5pw", "pypi:tensorflow"], ["GHSA-q3m9-9fj2-mfwr", "pypi:plone"], ["GHSA-9w2p-5mgw-p94c", "pypi:tensorflow"], ["GHSA-278g-rq84-9hmg", "pypi:tensorflow"], ["GHSA-jwf9-w5xm-f437", "pypi:tensorflow"], ["GHSA-cmgw-8vpc-rc59", "pypi:tensorflow-cpu"], ["GHSA-4952-p58q-6crx", "pypi:notebook"], ["GHSA-4xfp-4pfp-89wg", "pypi:tensorflow"], ["GHSA-hpv4-7p9c-mvfr", "pypi:tensorflow"], ["GHSA-c5x2-p679-95wc", "pypi:tensorflow"], ["GHSA-fcwc-p4fc-c5cc", "pypi:tensorflow"], ["GHSA-q3g3-h9r4-prrc", "pypi:tensorflow"], ["GHSA-9jjr-qqfp-ppwx", "pypi:binderhub"], ["GHSA-f865-m6cq-j9vx", "pypi:mpmath"], ["GHSA-w74j-v8xh-3w5h", "pypi:tensorflow"], ["GHSA-4c4g-crqm-xrxw", "pypi:tensorflow"], ["GHSA-6p5r-g9mq-ggh2", "pypi:tensorflow"], ["GHSA-mhhc-q96p-mfm9", "pypi:tensorflow"], ["GHSA-9c8h-2mv3-49ww", "pypi:tensorflow"], ["GHSA-qcx9-j53g-ccgf", "pypi:AccessControl"], ["GHSA-qfpc-5pjr-mh26", "pypi:tensorflow"], ["GHSA-f8h4-7rgh-q2gm", "pypi:tensorflow"], ["GHSA-2r8p-fg3c-wcj4", "pypi:tensorflow"], ["GHSA-q7f7-544h-67h9", "pypi:tensorflow"], ["GHSA-6gv8-p3vj-pxvr", "pypi:tensorflow"], ["GHSA-27j5-4p9v-pp67", "pypi:tensorflow"], ["GHSA-7f92-rr6w-cq64", "pypi:vyper"], ["GHSA-95xm-g58g-3p88", "pypi:tensorflow"], ["GHSA-hwvq-6gjx-j797", "pypi:notebook"], ["GHSA-wp77-4gmm-7cq8", "pypi:tensorflow"], ["GHSA-9c8h-vvrj-w2p8", "pypi:tensorflow"], ["GHSA-r2mj-8wgq-73m6", "pypi:Glances"], ["GHSA-r4c4-5fpq-56wg", "pypi:tensorflow"], ["GHSA-mq5p-2mcr-m52j", "pypi:nbgitpuller"], ["GHSA-7xwj-5r4v-429p", "pypi:tensorflow"], ["GHSA-5xwc-mrhx-5g3m", "pypi:tensorflow"], ["GHSA-h6jh-7gv5-28vg", "pypi:tensorflow"], ["GHSA-c545-c4f9-rf6v", "pypi:tensorflow"], ["GHSA-27qf-jwm8-g7f3", "pypi:tensorflow"], ["GHSA-m7fm-4jfh-jrg6", "pypi:tensorflow"], ["GHSA-m6h2-jx9v-58w6", "pypi:apache-airflow"], ["GHSA-q5vh-6whw-x745", "pypi:onefuzz"], ["GHSA-gf88-j2mg-cc82", "pypi:tensorflow"], ["GHSA-gh6x-4whr-2qv4", "pypi:tensorflow"], ["GHSA-5hj3-vjjf-f5m7", "pypi:tensorflow"], ["GHSA-7fvx-3jfc-2cpc", "pypi:tensorflow"], ["GHSA-98hv-qff3-8793", "pypi:django-widgy"], ["GHSA-2wmv-37vq-52g5", "pypi:tensorflow"], ["GHSA-435p-f82x-mxwm", "pypi:yamale"], ["GHSA-wf5p-c75w-w3wh", "pypi:tensorflow"], ["GHSA-7ghq-fvr3-pj2x", "pypi:tensorflow"], ["GHSA-rgcm-rpq9-9cgr", "pypi:saleor"], ["GHSA-gp6m-vqhm-5cm5", "pypi:XML2Dict"], ["GHSA-pjc4-3w99-j7v4", "pypi:Flask-Unchained"], ["GHSA-g6rj-rv7j-xwp4", "pypi:pillow"], ["GHSA-hm2p-fhwx-9285", "pypi:plone"], ["GHSA-qm57-vhq3-3fwf", "pypi:django"], ["GHSA-rwv7-3v45-hg29", "pypi:pillow"], ["GHSA-68w8-qjq3-2gfm", "pypi:django"], ["GHSA-6m8p-x4qw-gh5j", "pypi:keystone"], ["GHSA-q2q7-5pp4-w6pg", "pypi:urllib3"], ["GHSA-8wwf-2644-f8x4", "pypi:thefuck"], ["GHSA-xw7c-jx9m-xh5g", "pypi:datasette"], ["GHSA-8f4m-hccc-8qph", "pypi:ansible"], ["GHSA-p99v-5w3c-jqq9", "pypi:django"], ["GHSA-fj67-w3m4-rfmp", "pypi:plone"], ["GHSA-5vq5-pg3r-9ph3", "pypi:zope"], ["GHSA-r6h7-5pq2-j77h", "pypi:ansible"], ["GHSA-8h2j-cgx8-6xv7", "pypi:fastapi"], ["GHSA-5pr9-v234-jw36", "pypi:zope"], ["GHSA-8ch4-58qp-g3mp", "pypi:websockets"], ["GHSA-rxjp-mfm9-w4wr", "pypi:django"], ["GHSA-fh37-cx83-q542", "pypi:apache-airflow"], ["GHSA-gc9g-67cq-p7v4", "pypi:lxml"], ["GHSA-wv5p-gmmv-wh9v", "pypi:ansible"], ["GHSA-xfrw-hxr5-ghqf", "pypi:wagtail"], ["GHSA-wm2m-xrrp-j74c", "pypi:netius"], ["GHSA-hm2h-f456-6j88", "pypi:plone"], ["GHSA-wqvq-5m8c-6g24", "pypi:urllib3"], ["GHSA-37m5-42qp-4qpr", "pypi:localstack"], ["GHSA-hjfx-8p6c-g7gx", "pypi:pillow"], ["GHSA-gpvv-69j7-gwj8", "pypi:pip"], ["GHSA-rpcg-f9q6-2mq6", "pypi:zope"], ["GHSA-8fxc-qm65-vpxg", "pypi:swift"], ["GHSA-35rg-466w-77h3", "pypi:Products.CMFCore"], ["GHSA-mj63-64x7-57xf", "pypi:impacket"], ["GHSA-jqmc-fxxp-r589", "pypi:tendenci"], ["GHSA-h39g-q63v-4h9p", "pypi:HyperKitty"], ["GHSA-hpr6-f4vq-mxch", "pypi:localstack"], ["GHSA-gff3-739c-gxfq", "pypi:datasette"], ["GHSA-4pwq-fj89-6rjc", "pypi:apache-airflow"], ["GHSA-fvx8-v524-8579", "pypi:django-celery-results"], ["GHSA-656c-6cxf-hvcv", "pypi:Flask-Caching"], ["GHSA-3xxv-p78r-4fc6", "pypi:apache-airflow"], ["GHSA-7r7m-5h27-29hp", "pypi:pillow"], ["GHSA-4mg4-wvmx-5332", "pypi:plone"], ["GHSA-962m-m8jw-8wrr", "pypi:zope"], ["GHSA-h72c-w3q3-55qq", "pypi:jw.util"]], "test": [["GHSA-89v2-g37m-g3ff", "pypi:ecdsa"], ["GHSA-q5hq-fp76-qmrc", "pypi:pillow"], ["GHSA-g5j6-r3x9-gf2m", "pypi:contentful"], ["GHSA-jr9p-r423-9m2r", "pypi:markdown2"], ["GHSA-rmpv-rcp6-v8wc", "pypi:plone"], ["GHSA-x5h4-9gqw-942j", "pypi:ecdsa"], ["GHSA-77gc-v2xv-rvvh", "pypi:pillow"], ["GHSA-86hp-cj9j-33vv", "pypi:ansible"], ["GHSA-vcg8-98q8-g7mj", "pypi:ansible"], ["GHSA-mh74-4m5g-fcjx", "pypi:matrix-sydent"], ["GHSA-x7wf-5mjc-6x76", "pypi:plone"], ["GHSA-3p3h-qghp-hvh2", "pypi:werkzeug"], ["GHSA-fxq4-r6mr-9x64", "pypi:mindsdb"], ["GHSA-rfw2-x9f8-2f6m", "pypi:oncall"], ["GHSA-9w49-m7xh-5r39", "pypi:papermerge"], ["GHSA-rmp7-f2vp-3rq4", "pypi:sickrage"], ["GHSA-ffw3-6mp6-jmvj", "pypi:apache-airflow"], ["GHSA-w9fg-xffh-p362", "pypi:mindsdb"], ["GHSA-m429-fhmv-c6q2", "pypi:ansible"], ["GHSA-893h-35v4-mxqx", "pypi:ansible"], ["GHSA-3gqj-cmxr-p4x2", "pypi:twisted"], ["GHSA-7mx5-x372-xh87", "pypi:apache-airflow"], ["GHSA-fjq3-5pxw-4wj4", "pypi:webargs"], ["GHSA-3pqx-4fqf-j49f", "pypi:pyyaml"], ["GHSA-77g3-3j5w-64w4", "pypi:ansible"], ["GHSA-f248-v4qh-x2r6", "pypi:blackduck"], ["GHSA-xgxc-v2qg-chmh", "pypi:django"], ["GHSA-p62g-jhg6-v3rq", "pypi:ansible"], ["GHSA-pghf-347x-c2gj", "pypi:django-debug-toolbar"], ["GHSA-923p-fr2c-g5m2", "pypi:ansible"], ["GHSA-j2h6-73x8-22c4", "pypi:ansible"], ["GHSA-69q2-p9xp-739v", "pypi:petl"], ["GHSA-3c67-gc48-983w", "pypi:ansible"], ["GHSA-63rq-p8fp-524q", "pypi:Twisted"], ["GHSA-7xc5-ggpp-g249", "pypi:pwntools"], ["GHSA-hmv2-79q8-fv6g", "pypi:urllib3"], ["GHSA-pw4v-gr34-2553", "pypi:Twisted"], ["GHSA-gwr8-5j83-483c", "pypi:ansible"], ["GHSA-qhx9-7hx7-cp4r", "pypi:bottle"], ["GHSA-jrh7-mhhx-6h88", "pypi:mindsdb"], ["GHSA-9w8r-397f-prfh", "pypi:pygments"], ["GHSA-6757-jp84-gxfx", "pypi:pyyaml"], ["GHSA-375m-5fvv-xq23", "pypi:vyper"], ["GHSA-gwp7-vqr5-h33h", "pypi:autobahn"], ["GHSA-wgpj-7c2j-vfjm", "pypi:indico"], ["GHSA-23c7-6444-399m", "pypi:mindsdb"], ["GHSA-5wrh-4jwv-5w78", "pypi:matrix-synapse"], ["GHSA-836c-xg97-8p4h", "pypi:libtaxii"], ["GHSA-58c7-px5v-82hh", "pypi:django-registration"], ["GHSA-86vp-x3pr-79rx", "pypi:apache-airflow"], ["GHSA-2xpj-f5g2-8p7m", "pypi:asyncpg"], ["GHSA-9jhm-8m8c-c3f4", "pypi:matrix-sydent"], ["GHSA-xrx6-fmxq-rjj2", "pypi:rsa"], ["GHSA-vgv5-cxvh-vfxh", "pypi:clickhouse-driver"], ["GHSA-hj5v-574p-mj7c", "pypi:Twisted"], ["GHSA-frxj-5j27-f8rf", "pypi:ansible"], ["GHSA-77pw-c3j2-5fc8", "pypi:apache-airflow-providers-apache-hive"], ["GHSA-gfr2-qpxh-qj9m", "pypi:ansible"], ["GHSA-wmg4-8cp2-hpg9", "pypi:matrix-sydent"], ["GHSA-ccgm-3xw4-h5p8", "pypi:pikepdf"], ["GHSA-22wc-c9wj-6q2v", "pypi:vyper"], ["GHSA-x823-j7c4-vpc5", "pypi:sickrage"], ["GHSA-g4mq-6fp5-qwcf", "pypi:ansible"], ["GHSA-jgpv-4h4c-xhw3", "pypi:pillow"], ["GHSA-wq5h-f9p5-q7fx", "pypi:wagtail"], ["GHSA-cmc7-mfmr-xqrx", "pypi:proxy.py"], ["GHSA-wq6x-g685-w5f2", "pypi:plone"], ["GHSA-2c8c-84w2-j38j", "pypi:plone"], ["GHSA-hhx9-p69v-cx2j", "pypi:apache-airflow"], ["GHSA-9hx2-hgq2-2g4f", "pypi:pillow"], ["GHSA-5phf-pp7p-vc2r", "pypi:urllib3"], ["GHSA-fvgf-6h6h-3322", "pypi:django"], ["GHSA-v542-8q9x-cffc", "pypi:django"], ["GHSA-8q59-q68h-6hv4", "pypi:pyyaml"], ["GHSA-gfp2-w5jm-955q", "pypi:omero-web"], ["GHSA-95q3-8gr9-gm8w", "pypi:pillow"], ["GHSA-f5g8-5qq7-938w", "pypi:pillow"], ["GHSA-8xjq-8fcg-g5hw", "pypi:pillow"], ["GHSA-hf64-x4gq-p99h", "pypi:pillow"], ["GHSA-f4w8-cv6p-x6r5", "pypi:pillow"], ["GHSA-246w-56m2-5899", "pypi:matrix-synapse"], ["GHSA-p44j-xrqg-4xrr", "pypi:Products.PluggableAuthService"], ["GHSA-fr28-569j-53c4", "pypi:django"], ["GHSA-cqff-fx2x-p86v", "pypi:Twisted"], ["GHSA-g3rq-g295-4j3m", "pypi:Jinja2"], ["GHSA-p43w-g3c5-g5mq", "pypi:pillow"], ["GHSA-jq4v-f5q6-mjqq", "pypi:lxml"], ["GHSA-8278-88vv-x98r", "pypi:tenable-jira-cloud"], ["GHSA-pq64-v7f5-gqh8", "pypi:pygments"], ["GHSA-c5f8-35qr-q4fm", "pypi:mindsdb"], ["GHSA-2hwx-mjrm-v3g8", "pypi:mindsdb"], ["GHSA-mvg9-xffr-p774", "pypi:pillow"], ["GHSA-3wvg-mj6g-m9cv", "pypi:pillow"], ["GHSA-m6gj-h9gm-gw44", "pypi:django"], ["GHSA-vqcj-wrf2-7v73", "pypi:pillow"], ["GHSA-fx83-3ph3-9j2q", "pypi:django"], ["GHSA-mpvw-25mg-59vx", "pypi:reportlab"], ["GHSA-537h-rv9q-vvph", "pypi:rsa"], ["GHSA-g4rf-pc26-6hmr", "pypi:omero-web"], ["GHSA-p75f-g7gx-2r7p", "pypi:pip"], ["GHSA-jff3-mwp3-f8cw", "pypi:pip"], ["GHSA-57h3-9rgr-c24m", "pypi:pillow"], ["GHSA-rhm9-p9w5-fwm7", "pypi:cryptography"], ["GHSA-xm8r-5wh6-f46f", "pypi:autobahn"], ["GHSA-4ph2-8337-hm62", "pypi:dynamodb-encryption-sdk"], ["GHSA-pj4g-4488-wmxm", "pypi:rpyc"], ["GHSA-vv2x-vrpj-qqpq", "pypi:saleor"], ["GHSA-57h7-r3q3-w57j", "pypi:django-rest-framework"], ["GHSA-v936-j8gp-9q3p", "pypi:matrix-synapse"], ["GHSA-v6wp-4m6f-gcjg", "pypi:aiohttp"], ["GHSA-94ww-22rx-493x", "pypi:flower"], ["GHSA-93xj-8mrv-444m", "pypi:httplib2"], ["GHSA-jwqp-28gf-p498", "pypi:scrapy"], ["GHSA-c7gp-2pch-qh2v", "pypi:opencv-python"], ["GHSA-ggmv-6q9p-9gm6", "pypi:django-unicorn"], ["GHSA-c3xq-cj8f-7829", "pypi:python-keystoneclient"], ["GHSA-fw99-f933-rgh8", "pypi:opencv-python"], ["GHSA-h4m5-qpfp-3mpv", "pypi:babel"], ["GHSA-wjw6-2cqr-j4qr", "pypi:tuf"], ["GHSA-p75j-wc34-527c", "pypi:ansible"], ["GHSA-6v6p-p97v-g2p7", "pypi:opencv-contrib-python"], ["GHSA-rqxg-xvcq-3v2f", "pypi:opencv-contrib-python"], ["GHSA-cpqf-3c3r-c9g2", "pypi:cobbler"], ["GHSA-pfwg-rxf4-97c3", "pypi:apache-superset"], ["GHSA-4365-fhm5-qcrx", "pypi:rasa"], ["GHSA-w96g-3p64-63wr", "pypi:opencv-python"], ["GHSA-fr58-2xhv-qp3w", "pypi:opencv-python"], ["GHSA-3448-vrgh-85xr", "pypi:opencv-python"], ["GHSA-x3rm-644h-67m8", "pypi:opencv-python"], ["GHSA-r838-q6jp-58xx", "pypi:py-bcrypt"], ["GHSA-cr3f-r24j-3chw", "pypi:cobbler"], ["GHSA-q6j2-g8qf-wvf7", "pypi:Twisted"], ["GHSA-vw27-fwjf-5qxm", "pypi:qutebrowser"], ["GHSA-5pcx-vqjp-p34w", "pypi:shuup"], ["GHSA-vc29-rj92-gc7j", "pypi:opencv-contrib-python"], ["GHSA-56wv-2wr9-3h9r", "pypi:fastecdsa"], ["GHSA-m6vm-8g8v-xfjh", "pypi:opencv-python"], ["GHSA-83rh-hx5x-q9p5", "pypi:opencv-python"], ["GHSA-267x-w5hx-8hjr", "pypi:opencv-python"], ["GHSA-xv8x-pr4h-73jv", "pypi:Twisted"], ["GHSA-33h2-69j3-r336", "pypi:opencv-python"], ["GHSA-cvhw-2593-5j2q", "pypi:opencv-python"], ["GHSA-634c-v2xv-ffpg", "pypi:opencv-python"], ["GHSA-5rpc-gwh9-q9fg", "pypi:opencv-python"], ["GHSA-q799-q27x-vp7w", "pypi:opencv-python"], ["GHSA-c7pr-343r-5c46", "pypi:mindsdb"], ["GHSA-pqjj-6f5q-gqph", "pypi:opencv-python"], ["GHSA-5xvc-vgmp-jgc3", "pypi:jupyterhub-firstuseauthenticator"], ["GHSA-8w3x-457r-wg53", "pypi:opencv-contrib-python"], ["GHSA-hxfw-jm98-v4mq", "pypi:opencv-python"], ["GHSA-8849-5h85-98qw", "pypi:Twisted"], ["GHSA-jcxv-2j3h-mg59", "pypi:opencv-python"], ["GHSA-v988-828w-xvf2", "pypi:rucio-webui"], ["GHSA-qh9q-34h6-hcv9", "pypi:mkdocs"], ["GHSA-fvq6-392h-6mjj", "pypi:opencv-python"], ["GHSA-jggw-2q6g-c3m6", "pypi:opencv-python"], ["GHSA-c87f-fq5g-63r2", "pypi:django-unicorn"], ["GHSA-89rj-5ggj-3p9p", "pypi:opencv-python"], ["GHSA-fffj-9qwg-qmh5", "pypi:Twisted"], ["GHSA-fm39-cw8h-3p63", "pypi:opencv-python"], ["GHSA-7534-mm45-c74v", "pypi:pillow"], ["GHSA-g67g-hvc3-xmvf", "pypi:omero-web"], ["GHSA-4cfr-gjfx-fj3x", "pypi:cobbler"], ["GHSA-j28r-j54m-gpc4", "pypi:slo-generator"], ["GHSA-j8fq-86c5-5v2r", "pypi:distributed"], ["GHSA-wq8f-wvqp-xvvm", "pypi:opencv-python"], ["GHSA-m43c-649m-pm48", "pypi:opencv-python"], ["GHSA-823f-cwm9-4g74", "pypi:scrapy"], ["GHSA-6p52-jr3q-c94g", "pypi:nameko"], ["GHSA-9g8h-pjm4-q92p", "pypi:opencv-python"], ["GHSA-pgww-xf46-h92r", "pypi:lxml"], ["GHSA-5p3x-r448-pc62", "pypi:pysaml2"], ["GHSA-hq37-853p-g5cf", "pypi:CairoSVG"], ["GHSA-hh7m-rx4f-4vpv", "pypi:mindsdb"], ["GHSA-f4g9-h89h-jgv9", "pypi:pysaml2"], ["GHSA-wp3c-xw9g-gpcg", "pypi:tensorflow-gpu"], ["GHSA-crch-j389-5f84", "pypi:tensorflow-gpu"], ["GHSA-26j7-6w8w-7922", "pypi:tensorflow-gpu"], ["GHSA-xm2v-8rrw-w9pm", "pypi:tensorflow"], ["GHSA-wcv5-qrj6-9pfm", "pypi:tensorflow"], ["GHSA-9rpc-5v9q-5r7f", "pypi:tensorflow-gpu"], ["GHSA-hmg3-c7xj-6qwm", "pypi:tensorflow"], ["GHSA-jjr8-m8g8-p6wv", "pypi:tensorflow-gpu"], ["GHSA-h9px-9vqg-222h", "pypi:tensorflow-gpu"], ["GHSA-4hrh-9vmp-2jgg", "pypi:tensorflow"], ["GHSA-cwv3-863g-39vx", "pypi:tensorflow"], ["GHSA-8rm6-75mf-7r7r", "pypi:tensorflow-gpu"], ["GHSA-97wf-p777-86jq", "pypi:tensorflow-gpu"], ["GHSA-4hvv-7x94-7vq8", "pypi:tensorflow"], ["GHSA-3w67-q784-6w7c", "pypi:tensorflow-gpu"], ["GHSA-772j-h9xw-ffp5", "pypi:tensorflow-gpu"], ["GHSA-8c89-2vwr-chcq", "pypi:tensorflow"], ["GHSA-393f-2jr3-cp69", "pypi:tensorflow"], ["GHSA-j7rm-8ww4-xx2g", "pypi:tensorflow-gpu"], ["GHSA-v52p-hfjf-wg88", "pypi:tensorflow-gpu"], ["GHSA-m34j-p8rj-wjxq", "pypi:tensorflow"], ["GHSA-vq2r-5xvm-3hc3", "pypi:tensorflow"], ["GHSA-3vcg-8p79-jpcv", "pypi:svglib"], ["GHSA-v6r6-84gr-92rm", "pypi:tensorflow"], ["GHSA-9vpm-rcf4-9wqw", "pypi:tensorflow-gpu"], ["GHSA-3qgw-p4fm-x7gf", "pypi:tensorflow"], ["GHSA-6g85-3hm8-83f9", "pypi:tensorflow"], ["GHSA-36vm-xw34-x4pj", "pypi:tensorflow-gpu"], ["GHSA-hc6c-75p4-hmq4", "pypi:tensorflow"], ["GHSA-24x6-8c7m-hv3f", "pypi:tensorflow"], ["GHSA-vvg4-vgrv-xfr7", "pypi:tensorflow"], ["GHSA-9c84-4hx6-xmm4", "pypi:tensorflow-gpu"], ["GHSA-mv78-g7wq-mhp4", "pypi:tensorflow-gpu"], ["GHSA-79fv-9865-4qcv", "pypi:tensorflow-gpu"], ["GHSA-xcwj-wfcm-m23c", "pypi:tensorflow"], ["GHSA-r35g-4525-29fq", "pypi:tensorflow"], ["GHSA-rgvq-pcvf-hx75", "pypi:tensorflow"], ["GHSA-84mw-34w6-2q43", "pypi:tensorflow"], ["GHSA-x8h6-xgqx-jqgp", "pypi:tensorflow"], ["GHSA-mqh2-9wrp-vx84", "pypi:tensorflow"], ["GHSA-qrmm-w4v4-q7f8", "pypi:docassemble"], ["GHSA-4278-2v5v-65r4", "pypi:tensorflow"], ["GHSA-7cqx-92hp-x6wh", "pypi:tensorflow-gpu"], ["GHSA-r6pg-pjwc-j585", "pypi:tensorflow"], ["GHSA-jhq9-wm9m-cf89", "pypi:tensorflow"], ["GHSA-6qgm-fv6v-rfpv", "pypi:tensorflow"], ["GHSA-6qmf-fj6m-686c", "pypi:Flask-Security"], ["GHSA-gvm4-h8j3-rjrq", "pypi:tensorflow-gpu"], ["GHSA-6f84-42vf-ppwp", "pypi:tensorflow"], ["GHSA-xc3p-ff3m-f46v", "pypi:Flask-Cors"], ["GHSA-vqw6-72r7-fgw7", "pypi:tensorflow-gpu"], ["GHSA-xqfj-cr6q-pc8w", "pypi:tensorflow-gpu"], ["GHSA-ph87-fvjr-v33w", "pypi:tensorflow-gpu"], ["GHSA-fphq-gw9m-ghrv", "pypi:tensorflow"], ["GHSA-452g-f7fp-9jf7", "pypi:tensorflow"], ["GHSA-8h46-5m9h-7553", "pypi:tensorflow"], ["GHSA-xw93-v57j-fcgh", "pypi:tensorflow-gpu"], ["GHSA-9p9m-jm8w-94p2", "pypi:eventlet"], ["GHSA-4p4p-www8-8fv9", "pypi:tensorflow"], ["GHSA-vfr4-x8j2-3rf9", "pypi:tensorflow-gpu"], ["GHSA-cjc7-49v2-jp64", "pypi:tensorflow"], ["GHSA-4fg4-p75j-w5xj", "pypi:tensorflow"], ["GHSA-59q2-x2qc-4c97", "pypi:tensorflow"], ["GHSA-xqfj-35wv-m3cr", "pypi:tensorflow-gpu"], ["GHSA-mmq6-q8r3-48fm", "pypi:tensorflow"], ["GHSA-772p-x54p-hjrv", "pypi:tensorflow"], ["GHSA-xgc3-m89p-vr3x", "pypi:tensorflow"], ["GHSA-2xgj-xhgf-ggjv", "pypi:tensorflow"], ["GHSA-qg48-85hg-mqc5", "pypi:tensorflow"], ["GHSA-pmpr-55fj-r229", "pypi:tensorflow-gpu"], ["GHSA-jfp7-4j67-8r3q", "pypi:tensorflow"], ["GHSA-6f89-8j54-29xf", "pypi:tensorflow"], ["GHSA-75f6-78jr-4656", "pypi:tensorflow"], ["GHSA-r4pj-74mg-8868", "pypi:tensorflow"], ["GHSA-jf7h-7m85-w2v2", "pypi:tensorflow-gpu"], ["GHSA-8gv3-57p6-g35r", "pypi:tensorflow"], ["GHSA-mq5c-prh3-3f3h", "pypi:tensorflow"], ["GHSA-2gfx-95x2-5v3x", "pypi:tensorflow"], ["GHSA-f78g-q7r4-9wcv", "pypi:tensorflow"], ["GHSA-5jqp-qgf6-3pvh", "pypi:pydantic"], ["GHSA-3qxp-qjq7-w4hf", "pypi:tensorflow"], ["GHSA-4vf2-4xcg-65cx", "pypi:tensorflow"], ["GHSA-g4h2-gqm3-c9wq", "pypi:tensorflow-gpu"], ["GHSA-g57j-q48p-9vm2", "pypi:gerapy"], ["GHSA-6j9c-grc6-5m6g", "pypi:tensorflow"], ["GHSA-rf3h-xgv5-2q39", "pypi:tensorflow-gpu"], ["GHSA-7h5v-85w9-pq6c", "pypi:matrix-synapse"], ["GHSA-x345-32rc-8h85", "pypi:matrix-synapse"], ["GHSA-545v-42p7-98fq", "pypi:tensorflow"], ["GHSA-pvrc-hg3f-58r6", "pypi:tensorflow"], ["GHSA-j47f-4232-hvv8", "pypi:tensorflow"], ["GHSA-2cpx-427x-q2c6", "pypi:tensorflow"], ["GHSA-c45w-2wxr-pp53", "pypi:tensorflow"], ["GHSA-p45v-v4pw-77jr", "pypi:tensorflow"], ["GHSA-vf94-36g5-69v8", "pypi:tensorflow-gpu"], ["GHSA-x83m-p7pv-ch8v", "pypi:tensorflow"], ["GHSA-8pmx-p244-g88h", "pypi:tensorflow"], ["GHSA-h4pc-gx2w-f2xv", "pypi:tensorflow-gpu"], ["GHSA-9xh4-23q4-v6wr", "pypi:tensorflow-gpu"], ["GHSA-hr84-fqvp-48mm", "pypi:tensorflow"], ["GHSA-cfx7-2xpc-8w4h", "pypi:tensorflow-gpu"], ["GHSA-wvjw-p9f5-vq28", "pypi:tensorflow-gpu"], ["GHSA-j8qc-5fqr-52fp", "pypi:tensorflow"], ["GHSA-xvjm-fvxx-q3hv", "pypi:tensorflow"], ["GHSA-828x-qc2p-wprq", "pypi:tensorflow"], ["GHSA-x4g7-fvjj-prg8", "pypi:tensorflow"], ["GHSA-5gqf-456p-4836", "pypi:tensorflow"], ["GHSA-4vrf-ff7v-hpgr", "pypi:tensorflow-gpu"], ["GHSA-3h8m-483j-7xxm", "pypi:tensorflow-gpu"], ["GHSA-fxqh-cfjm-fp93", "pypi:tensorflow"], ["GHSA-434h-p4gx-jm89", "pypi:mindsdb"], ["GHSA-62gx-355r-9fhg", "pypi:tensorflow"], ["GHSA-m3f9-w3p3-p669", "pypi:tensorflow"], ["GHSA-j8qh-3xrq-c825", "pypi:tensorflow-gpu"], ["GHSA-whr9-vfh2-7hm6", "pypi:tensorflow"], ["GHSA-c968-pq7h-7fxv", "pypi:tensorflow"], ["GHSA-qw5h-7f53-xrp6", "pypi:tensorflow"], ["GHSA-3m3h-v9hv-9j4h", "pypi:wiki"], ["GHSA-gxjj-f44v-qm94", "pypi:Flask-Security-Too"], ["GHSA-95jp-77w6-qj52", "pypi:python-cjson"], ["GHSA-ggmr-44cv-24pm", "pypi:sockeye"], ["GHSA-55x5-fj6c-h6m8", "pypi:lxml"], ["GHSA-7hpj-hfcr-5qwm", "pypi:ipa"], ["GHSA-m3rf-7m4w-r66q", "pypi:mindsdb"], ["GHSA-fpfv-jqm9-f5jm", "pypi:numpy"], ["GHSA-q34h-97wf-8r8j", "pypi:vault-cli"], ["GHSA-2v5j-q74q-r53f", "pypi:django-helpdesk"], ["GHSA-xr38-w74q-r8jv", "pypi:invenio-drafts-resources"], ["GHSA-6w9p-88qg-p3g3", "pypi:ckan"], ["GHSA-v6rh-hp5x-86rv", "pypi:django"], ["GHSA-xq58-69h2-765m", "pypi:mailman"], ["GHSA-qc53-44cj-vfvx", "pypi:tensorflow"], ["GHSA-9mqp-7v2h-2382", "pypi:tensorflow-gpu"], ["GHSA-q8qj-fc9q-cphr", "pypi:tensorflow"], ["GHSA-x5cp-9pcf-pp3h", "pypi:tensorflow"], ["GHSA-q8gv-q7wr-9jf8", "pypi:tensorflow-gpu"], ["GHSA-vwcg-7xqw-qcxw", "pypi:py-mini-racer"], ["GHSA-mxjj-953w-2c2v", "pypi:tensorflow-gpu"], ["GHSA-pg59-2f92-5cph", "pypi:tensorflow-gpu"], ["GHSA-rxq3-5249-8hgg", "pypi:personnummer"], ["GHSA-4g9f-63rx-5cw4", "pypi:tensorflow"], ["GHSA-g7p5-5759-qv46", "pypi:tensorflow-gpu"], ["GHSA-x7rp-74x2-mjf3", "pypi:tensorflow"], ["GHSA-8fxw-76px-3rxv", "pypi:tensorflow-gpu"], ["GHSA-x9j7-x98r-r4w2", "pypi:tensorflow"], ["GHSA-63xm-rx5p-xvqr", "pypi:tensorflow-gpu"], ["GHSA-q4qf-3fc6-8x34", "pypi:tensorflow"], ["GHSA-xmq7-7fxm-rr79", "pypi:tensorflow"], ["GHSA-rjjg-hgv6-h69v", "pypi:tensorflow-gpu"], ["GHSA-jc87-6vpp-7ff3", "pypi:tensorflow-gpu"], ["GHSA-w5gh-2wr2-pm6g", "pypi:tensorflow"], ["GHSA-p2cq-cprg-frvm", "pypi:tensorflow"], ["GHSA-p5f8-gfw5-33w4", "pypi:tensorflow"], ["GHSA-hx2x-85gr-wrpq", "pypi:tensorflow-gpu"], ["GHSA-h6fg-mjxg-hqq4", "pypi:tensorflow"], ["GHSA-cvpc-8phh-8f45", "pypi:tensorflow"], ["GHSA-hjmq-236j-8m87", "pypi:tensorflow"], ["GHSA-f8mr-jv2c-v8mg", "pypi:tuf"], ["GHSA-x7gm-rfgv-w973", "pypi:mindsdb"], ["GHSA-qh32-6jjc-qprm", "pypi:tensorflow"], ["GHSA-74hv-qjjq-h7g5", "pypi:datasette-graphql"], ["GHSA-mjcr-rqjg-rhg3", "pypi:mindsdb"], ["GHSA-52q8-877j-gghq", "pypi:moin"], ["GHSA-c7vm-f5p4-8fqh", "pypi:notebook"], ["GHSA-grfj-wjv9-4f9v", "pypi:notebook"], ["GHSA-xwhf-g6j5-j5gc", "pypi:tensorflow"], ["GHSA-5hmm-x8q8-w5jh", "pypi:alerta-server"], ["GHSA-85rr-4rh9-hhwh", "pypi:nanopb"], ["GHSA-4mp3-385r-v63f", "pypi:matrix-synapse"], ["GHSA-rrfp-j2mp-hq9c", "pypi:tensorflow-gpu"], ["GHSA-4q96-6xhq-ff43", "pypi:moin"], ["GHSA-9x4c-63pf-525f", "pypi:openapi-python-client"], ["GHSA-55j9-849x-26h4", "pypi:mindsdb"], ["GHSA-q6j3-c4wc-63vw", "pypi:datasette"], ["GHSA-pwqf-9h7j-7mv8", "pypi:tuf"], ["GHSA-2828-9vh6-9m6j", "pypi:tuf"], ["GHSA-7wgr-7666-7pwj", "pypi:mindsdb"], ["GHSA-7257-96vg-qf6x", "pypi:mindsdb"], ["GHSA-67j9-c52g-w2q9", "pypi:mindsdb"], ["GHSA-f97h-2pfx-f59f", "pypi:uvicorn"], ["GHSA-v7m9-9497-p9gr", "pypi:jupyterhub-kubespawner"], ["GHSA-2473-9hgq-j7xw", "pypi:wagtail"], ["GHSA-rvmq-4x66-q7j3", "pypi:apache-airflow"], ["GHSA-8843-m7mw-mxqm", "pypi:pillow"], ["GHSA-43fq-w8qq-v88h", "pypi:pillow"], ["GHSA-j38c-25fj-mr84", "pypi:apache-airflow"], ["GHSA-9g2w-5f3v-mfmm", "pypi:redis"], ["GHSA-976r-qfjj-c24w", "pypi:apache-airflow"], ["GHSA-vhr6-pvjm-9qwf", "pypi:django-two-factor-auth"], ["GHSA-q4p3-qw5c-mhpc", "pypi:apache-airflow"], ["GHSA-vj42-xq3r-hr3r", "pypi:pillow"], ["GHSA-33c7-2mpw-hg34", "pypi:uvicorn"], ["GHSA-cqhg-xjhh-p8hf", "pypi:pillow"], ["GHSA-m38j-pmg3-v5x5", "pypi:mindsdb"], ["GHSA-fpjm-rp2g-3r4c", "pypi:drf-jwt"], ["GHSA-3gw4-m5w7-v89c", "pypi:indy-node"], ["GHSA-3gh2-xw74-jmcw", "pypi:django"], ["GHSA-2m34-jcjv-45xf", "pypi:django"], ["GHSA-37cf-r3w2-gjfw", "pypi:django-nopassword"], ["GHSA-wpjr-j57x-wxfw", "pypi:django"], ["GHSA-6r3c-8xf3-ggrr", "pypi:django-sendfile2"], ["GHSA-8qxj-f9rh-9fg2", "pypi:ecdsa"], ["GHSA-9j2c-x8qm-qmjq", "pypi:mindsdb"], ["GHSA-6m9g-jr8c-cqw3", "pypi:aioxmpp"], ["GHSA-hj69-c76v-86wr", "pypi:pillow"], ["GHSA-v2wc-pfq2-5cm6", "pypi:wagtail"], ["GHSA-5gm3-px64-rw72", "pypi:pillow"], ["GHSA-fv3h-8x5j-pvgq", "pypi:markdown2"], ["GHSA-7q25-qrjw-6fg2", "pypi:pip"], ["GHSA-xf8c-3cgx-fcwm", "pypi:novajoin"], ["GHSA-9vg3-cf92-h2h7", "pypi:python-keystoneclient"], ["GHSA-wh37-37xw-54hr", "pypi:requests-kerberos"], ["GHSA-m6xf-fq7q-8743", "pypi:bleach"], ["GHSA-qfc5-mcwq-26q8", "pypi:psutil"], ["GHSA-p86x-652p-6385", "pypi:keyring"], ["GHSA-qh62-ch95-63wh", "pypi:saleor"], ["GHSA-9gjv-6qq6-v7qm", "pypi:mindsdb"], ["GHSA-m8qc-mf6p-pfq9", "pypi:rply"], ["GHSA-8867-vpm3-g98g", "pypi:keyring"], ["GHSA-mr6r-mvw4-736g", "pypi:vyper"], ["GHSA-vqhp-cxgc-6wmm", "pypi:bleach"], ["GHSA-h96w-mmrf-2h6v", "pypi:twisted"], ["GHSA-cg75-6938-wx58", "pypi:docutils"], ["GHSA-p5xh-vx83-mxcj", "pypi:twisted"], ["GHSA-22jr-vc7j-g762", "pypi:psd-tools"], ["GHSA-2wx6-wc87-rmjm", "pypi:easybuild-framework"], ["GHSA-q65m-pv3f-wr5r", "pypi:bleach"], ["GHSA-hmr4-m2h5-33qx", "pypi:django"], ["GHSA-73m2-3pwg-5fgc", "pypi:waitress"], ["GHSA-3m93-m4q6-mc6v", "pypi:ansible"], ["GHSA-9c29-9h4m-wg5p", "pypi:apache-superset"], ["GHSA-fxjm-wvj9-9c39", "pypi:apache-superset"], ["GHSA-p5w7-qmq6-pmjr", "pypi:apache-superset"], ["GHSA-c84h-w6cr-5v8q", "pypi:lookatme"], ["GHSA-939m-4xpw-v34v", "pypi:horizon"], ["GHSA-j257-jfvv-h3x5", "pypi:mindsdb"], ["GHSA-2xwp-m7mq-7q3r", "pypi:aws-encryption-sdk-cli"], ["GHSA-mp9m-g7qj-6vqr", "pypi:mindsdb"], ["GHSA-hggm-jpg3-v476", "pypi:rsa"], ["GHSA-3x8c-fmpc-5rmq", "pypi:matrix-synapse"], ["GHSA-f366-4rvv-95x2", "pypi:mindsdb"], ["GHSA-r82c-j4mq-5xfw", "pypi:bitlyshortener"], ["GHSA-hwv5-w8gm-fq9f", "pypi:mindsdb"], ["GHSA-5qcg-w2cc-xffw", "pypi:validators"], ["GHSA-977j-xj7q-2jr9", "pypi:mindsdb"], ["GHSA-5fq8-3q2f-4m5g", "pypi:django-user-sessions"], ["GHSA-968f-66r5-5v74", "pypi:waitress"], ["GHSA-7fcj-pq9j-wh2r", "pypi:pyinstaller"], ["GHSA-g8q7-xv52-hf9f", "pypi:feedgen"], ["GHSA-vfq6-hq5r-27r6", "pypi:django"], ["GHSA-gg84-qgv9-w4pq", "pypi:httplib2"], ["GHSA-jjjr-3jcw-f8v6", "pypi:wagtail"], ["GHSA-4rcq-jv2f-898j", "pypi:qutebrowser"], ["GHSA-rjvg-q57v-mjjc", "pypi:apache-airflow"], ["GHSA-r854-96gq-rfg3", "pypi:pillow"], ["GHSA-qf7v-8hj3-4xw7", "pypi:pysaml2"], ["GHSA-h98h-8mxr-m8gx", "pypi:tensorflow"], ["GHSA-hxmp-pqch-c8mm", "pypi:matrix-synapse"], ["GHSA-384w-5v3f-q499", "pypi:oauthenticator"], ["GHSA-f5gc-p5m3-v347", "pypi:petl"], ["GHSA-q263-fvxm-m5mw", "pypi:tensorflow-gpu"], ["GHSA-47qg-q58v-7vrp", "pypi:mindsdb"], ["GHSA-hhvc-g5hv-48c6", "pypi:tensorflow"], ["GHSA-9f66-54xg-pc2c", "pypi:jupyter-server"], ["GHSA-4fjv-pmhg-3rfg", "pypi:oic"], ["GHSA-hm45-mgqm-gjm4", "pypi:red-discordbot"], ["GHSA-qhxx-j73r-qpm2", "pypi:tensorflow"], ["GHSA-wvcv-832q-fjg7", "pypi:rsa"], ["GHSA-cg54-gpgr-4rm6", "pypi:jupyterhub-systemdspawner"], ["GHSA-6r3p-fcvm-xh7c", "pypi:apache-airflow"], ["GHSA-cvcq-gmc3-q6m8", "pypi:saleor"], ["GHSA-c9f3-9wfr-wgh7", "pypi:tensorflow"], ["GHSA-m648-33qf-v3gp", "pypi:mindsdb"]]}
